Learning From Simplicial Data Based on Random Walks and 1D Convolutions

Triggered by limitations of graph-based deep learning methods in terms of computational expressivity and model flexibility, recent years have seen a surge of interest in computational models that operate on higher-order topological domains such as hypergraphs and simplicial complexes. While the increased expressivity of these models can indeed lead to a better classification performance and a more faithful representation of the underlying system, the computational cost of these higher-order models can increase dramatically. To this end, we here explore a simplicial complex neural network learning architecture based on random walks and fast 1D convolutions (SCRaWl), in which we can adjust the increase in computational cost by varying the length and number of random walks considered while accounting for higher-order relationships. Importantly, due to the random walk-based design, the expressivity of the proposed architecture is provably incomparable to that of existing message-passing simplicial neural networks. We empirically evaluate SCRaWl on real-world datasets and show that it outperforms other simplicial neural networks.

==> figures/semantic-scholar-accuracies.csv <==
epoch,percent_unknown,mean,std
0,0.1,0.0,0.0
0,0.2,0.0,0.0
0,0.3,5.8021466247737405e-05,0.00010142237864072132
0,0.4,4.353030817583203e-05,7.609162063064354e-05
0,0.5,3.48250032402575e-05,4.495888586037888e-05
1,0.1,8.695652359165251e-05,0.00018332044797319158
1,0.2,0.0,0.0
1,0.3,0.0,0.0
1,0.4,1.0882577043958008e-05,3.441373027116965e-05
1,0.5,2.6118752430193126e-05,4.2055186845153285e-05
2,0.1,0.0,0.0
2,0.2,8.703219937160611e-05,0.00011235808625001136
2,0.3,4.351609968580306e-05,7.006757723018977e-05
2,0.4,0.0,0.0
2,0.5,1.741250162012875e-05,3.670877658731924e-05
3,0.1,0.0,0.0
3,0.2,2.175804984290153e-05,6.880499494703761e-05
3,0.3,2.9010733123868702e-05,6.115999550847789e-05
3,0.4,5.441288521979004e-05,5.735621711861608e-05
3,0.5,5.223750486038625e-05,7.341755317463848e-05
4,0.1,4.3478261795826255e-05,0.0001374903359798937
4,0.2,8.703219937160611e-05,0.000152133567961082
4,0.3,4.351609968580306e-05,7.006757723018977e-05
4,0.4,6.529546226374805e-05,7.609162063064354e-05
4,0.5,3.48250032402575e-05,4.495888586037888e-05
5,0.1,4.3478261795826255e-05,0.0001374903359798937
5,0.2,4.351609968580306e-05,9.173999326271681e-05
5,0.3,0.00013054829905740918,0.00010702999213983629
5,0.4,0.00010882577043958008,8.885586948074274e-05
5,0.5,5.223750486038625e-05,6.087461922656044e-05
6,0.1,4.3478261795826255e-05,0.0001374903359798937
6,0.2,2.175804984290153e-05,6.880499494703761e-05
6,0.3,0.00017406439874321223,0.00016467832770837972
6,0.4,0.00011970834748353809,0.00014912616450840182
6,0.5,6.9650006480515e-05,8.000492374256822e-05
7,0.1,4.3478261795826255e-05,0.0001374903359798937
7,0.2,2.175804984290153e-05,6.880499494703761e-05
7,0.3,5.8021466247737405e-05,0.00010142237864072132
7,0.4,0.00031559473427478224,0.0005141625775995401
7,0.5,0.00012188751134090126,7.341755317463848e-05
8,0.1,0.0,0.0
8,0.2,0.00010879024921450764,0.00015385264589310566
8,0.3,0.00017406439874321223,0.00014981078166668183
8,0.4,0.0005114811123348772,0.00083362085317907
8,0.5,9.576875891070813e-05,7.623149989468857e-05
9,0.1,0.00013043478538747876,0.0002100199573175911
9,0.2,0.00013054829905740918,0.00018347998652543365
9,0.3,0.00013054829905740918,0.00010702999213983629
9,0.4,0.0009250190196326002,0.002172430527173767
9,0.5,0.00019153751782141626,0.00017315495285282544
10,0.1,8.695652359165251e-05,0.0002749806719597874
10,0.2,0.0002393385540926829,0.00023944842336307985
10,0.3,0.00024659123155288396,0.00019400833634571646
10,0.4,0.0037218414334347473,0.010401553018581972
10,0.5,0.0004353125434136018,0.0002722395775266481
11,0.1,0.00017391304718330502,0.0003666408959463832
11,0.2,0.00026109660684596746,0.000337074282546194
11,0.3,0.0004496663634199649,0.0002507746272316293
11,0.4,0.023571661295136437,0.07209486397522383
11,0.5,0.0007226188317872584,0.00045895148943095836
12,0.1,0.00013043478538747876,0.0002100199573175911
12,0.2,0.0007180156564572826,0.0008766451386497984
12,0.3,0.000609225407242775,0.0005461762337306984
12,0.4,0.023277832462918015,0.06944974384467896
12,0.5,0.001262406405294314,0.0008190356905358997
13,0.1,0.00017391304718330502,0.00022452077847637502
13,0.2,0.0009573542338330299,0.001306288695028013
13,0.3,0.0012474615476094186,0.002001997562089435
13,0.4,0.022091631160583346,0.06248185205116231
13,0.5,0.0023158627882367,0.00225736600132557
14,0.1,0.00030434783548116684,0.0004605869322556374
14,0.2,0.0014577894180547446,0.0024809055544872953
14,0.3,0.007223672652617097,0.019540690579189106
14,0.4,0.02477962711127475,0.053393702543827
14,0.5,0.004231237946078182,0.0052612142191751955
15,0.1,0.0010434782394440844,0.0013155716103494335
15,0.2,0.0035030461556743832,0.006459735332231192
15,0.3,0.007557296263985336,0.01892979128457732
15,0.4,0.0343345306289848,0.06644657231544406
15,0.5,0.020773114945041016,0.052860037305478814
16,0.1,0.0016086956718936562,0.00222689067897339
16,0.2,0.01703655334422365,0.040996597273101384
16,0.3,0.008543661353178323,0.01689215624352853
16,0.4,0.048024811898358166,0.09726480715602294
16,0.5,0.025457078305771576,0.057777071163961066
17,0.1,0.004434782688622363,0.007111203117303875
17,0.2,0.03733681562007405,0.06367791869486795
17,0.3,0.013199883687775582,0.01948080283537487
17,0.4,0.06351071738172323,0.10115487714738754
17,0.5,0.03613964773248881,0.06290020385530586
18,0.1,0.02247826099046506,0.05504654268634981
18,0.2,0.03748912076698616,0.06074771263512592
18,0.3,0.02972149704582989,0.05641054340992292
18,0.4,0.0796278158435598,0.0988460214108849
18,0.5,0.06394741325639189,0.11254924956972015
19,0.1,0.049000000156229365,0.08903389387737218
19,0.2,0.03829416936496273,0.054071953664210345
19,0.3,0.0418769943760708,0.05361372500207431
19,0.4,0.1041571471374482,0.10450804762453524
19,0.5,0.08427651020465418,0.11181562369825836
20,0.1,0.08226086838985794,0.12932243634969925
20,0.2,0.0490861629601568,0.06365404066602948
20,0.3,0.0843196980189532,0.07115986238697025
20,0.4,0.15695940852165222,0.16473807416389813
20,0.5,0.11110917476471513,0.10389995207188478
21,0.1,0.08760869596735574,0.12483927884282128
21,0.2,0.06681897309608757,0.0913910904759607
21,0.3,0.11517261425033212,0.07268049289976647
21,0.4,0.19954293314367533,0.1617556461518748
21,0.5,0.13517325482098386,0.10440616270844998
22,0.1,0.0912608697777614,0.12021080938014327
22,0.2,0.07526109660975636,0.08958191214514113
22,0.3,0.1442848882637918,0.10677678148663765
22,0.4,0.23137447126209737,0.1740703874908411
22,0.5,0.18825526526197792,0.1099229294419447
23,0.1,0.09965217411518097,0.12233477440453076
23,0.2,0.10291557982563973,0.09335581726627204
23,0.3,0.16148824943229556,0.13066887251601544
23,0.4,0.24416149482131005,0.16142398643591935
23,0.5,0.22976667559705674,0.1425808494669996
24,0.1,0.10969565212726592,0.11849083325695427
24,0.2,0.15687554394826292,0.1319883181075066
24,0.3,0.1902814034372568,0.165261887372261
24,0.4,0.25663293022662403,0.13554145501327147
24,0.5,0.23154274700209498,0.15128116292022667
25,0.1,0.1433913005515933,0.1270429811978148
25,0.2,0.21111836545169355,0.1460703092974334
25,0.3,0.21566579788923262,0.14616807555316633
25,0.4,0.26070301067084073,0.12096807453672037
25,0.5,0.24702246114611626,0.14651547978993307
26,0.1,0.20699999667704105,0.15431487874332137
26,0.2,0.25047867456451056,0.14411802147737662
26,0.3,0.30718015432357787,0.14841327410050645
26,0.4,0.27306562289595604,0.13556146502659563
26,0.5,0.2825004354119301,0.14693206303700831
27,0.1,0.29230434373021125,0.16766832013287694
27,0.2,0.3112924309447408,0.14235612552940258
27,0.3,0.3679576426744461,0.16138258001807707
27,0.4,0.3192512810230255,0.1645533597694516
27,0.5,0.33249172419309614,0.140414587831348
28,0.1,0.36030434593558314,0.16595943400864038
28,0.2,0.3375979147851467,0.1616290202584268
28,0.3,0.43188280165195464,0.15823379036981527
28,0.4,0.36866906136274336,0.1672808569955215
28,0.5,0.37952290326356886,0.1498017709996332
29,0.1,0.3743913099169731,0.16310942335112297
29,0.2,0.3454308085143566,0.17666819622690208
29,0.3,0.4957644373178482,0.13980518093140515
29,0.4,0.40559364706277845,0.16169904235026253
29,0.5,0.4161065682768822,0.18075616174399828
30,0.1,0.3496956467628479,0.16760930693600654
30,0.2,0.35533072277903555,0.15226118943837183
30,0.3,0.5047867774963379,0.12309531568895024
30,0.4,0.40338448286056516,0.14434417505164096
30,0.5,0.4543879568576813,0.1733888909405406
31,0.1,0.3361304298043251,0.17433853652108322
31,0.2,0.34325500652194024,0.13949372095819002
31,0.3,0.4969973862171173,0.1121576860874792
31,0.4,0.3990749791264534,0.1264685742672046
31,0.5,0.4580794036388397,0.16860653257045707
32,0.1,0.3511304333806038,0.1928580091870922
32,0.2,0.36029155999422074,0.11848268071148683
32,0.3,0.48846823871135714,0.09954022720951618
32,0.4,0.4061160087585449,0.10698723962482617
32,0.5,0.46848337203264234,0.17444555288917474
33,0.1,0.35382608622312545,0.17164999013157878
33,0.2,0.39203655570745466,0.10925155076844524
33,0.3,0.4685813784599304,0.1204659105095405
33,0.4,0.4308085680007935,0.09805964216287787
33,0.5,0.4771199725568295,0.16871305206155923
34,0.1,0.3808695673942566,0.10738260343574377
34,0.2,0.4415143668651581,0.11500935250851922
34,0.3,0.4451697140932083,0.09992603973715229
34,0.4,0.44914571940898895,0.11628857753362921
34,0.5,0.48291833847761156,0.1635105039794335
35,0.1,0.3656521737575531,0.07711398365871965
35,0.2,0.43781549036502837,0.13430719622342896
35,0.3,0.41981432735919955,0.09220885598060002
35,0.4,0.4534225732088089,0.109373774535007
35,0.5,0.48112484663724897,0.13779033359134082
36,0.1,0.34552174508571626,0.11162451577138713
36,0.2,0.4114664912223816,0.15529403696105362
36,0.3,0.4128082379698753,0.1130877797775287
36,0.4,0.44571770131587984,0.08986139473265939
36,0.5,0.47851296961307527,0.13576729895497094
37,0.1,0.3428695648908615,0.13269842723518252
37,0.2,0.4098128855228424,0.13927137017435662
37,0.3,0.4197853237390518,0.129518302247893
37,0.4,0.4613233208656311,0.0888311941389523
37,0.5,0.4764931231737137,0.14207726649598074
38,0.1,0.36895652115345,0.15908108943879865
38,0.2,0.4189512595534325,0.11112508218265948
38,0.3,0.43394256085157396,0.1428001330016446
38,0.4,0.47579715549945834,0.09298578096722143
38,0.5,0.4743252694606781,0.11695722265003757
39,0.1,0.40234782844781875,0.17601581592534538
39,0.2,0.4423629194498062,0.09439040163022548
39,0.3,0.4573977440595627,0.16512752355053792
39,0.4,0.4910001128911972,0.09935274784082311
39,0.5,0.4746299862861633,0.08822707543230468
40,0.1,0.42269565239548684,0.1843738927748989
40,0.2,0.46701478958129883,0.09718450560434318
40,0.3,0.47642877548933027,0.18115758141378865
40,0.4,0.49986941516399386,0.11113985857165712
40,0.5,0.46381681859493257,0.09052027858076325
41,0.1,0.43386955857276915,0.18876736741226674
41,0.2,0.49188425242900846,0.12605318256850268
41,0.3,0.46926312893629074,0.19131282304416866
41,0.4,0.49920556843280794,0.12787746758772053
41,0.5,0.4503221422433853,0.11584366505065528
42,0.1,0.44978260844945905,0.18480872043582955
42,0.2,0.5093777120113373,0.13180591550081772
42,0.3,0.47523933947086333,0.17781174278243972
42,0.4,0.5065186604857445,0.14028624021448358
42,0.5,0.43395437598228453,0.1248883796457571
43,0.1,0.48352173566818235,0.1686138821286529
43,0.2,0.5222367167472839,0.11032510281442887
43,0.3,0.500725269317627,0.13871636933083567
43,0.4,0.518772441148758,0.1412986004845483
43,0.5,0.4130245536565781,0.1163896840749798
44,0.1,0.5156956508755683,0.15423237950360094
44,0.2,0.5373803317546845,0.07300090529483984
44,0.3,0.5305047780275345,0.09405255964111135
44,0.4,0.527511152625084,0.13590886166213662
44,0.5,0.38260491341352465,0.08980601821361249
45,0.1,0.5191304385662079,0.13559549077414607
45,0.2,0.5654264628887177,0.054619116945843635
45,0.3,0.5551203966140748,0.07401528283576869
45,0.4,0.5279138118028641,0.12272897513994532
45,0.5,0.3576179713010788,0.05175905512532892
46,0.1,0.5108695596456527,0.12925537041779622
46,0.2,0.6008920788764953,0.06742873918947466
46,0.3,0.5717580497264863,0.07281980195992553
46,0.4,0.519305694103241,0.11065217565096568
46,0.5,0.34220790565013887,0.04509859296289093
47,0.1,0.5107826083898545,0.12178549277210592
47,0.2,0.6209094822406769,0.08334958530121052
47,0.3,0.5826805919408798,0.07295216927925904
47,0.4,0.5104581564664841,0.11403058973464485
47,0.5,0.33661849051713943,0.06698306348544959
48,0.1,0.5183043509721756,0.1333255256313518
48,0.2,0.6187119156122207,0.09687739914672494
48,0.3,0.5897011905908585,0.08503800213911124
48,0.4,0.5203286468982696,0.11486408480567374
48,0.5,0.3349730119109154,0.0895454230198866
49,0.1,0.52173912525177,0.15451640595182017
49,0.2,0.6154917329549789,0.10685837432891092
49,0.3,0.5852045238018035,0.09343386676910222
49,0.4,0.5272173255681991,0.11455363354329844
49,0.5,0.33677520602941513,0.10897389939251151
50,0.1,0.5287826061248779,0.14902762225668753
50,0.2,0.6121627420186997,0.1077311964561245
50,0.3,0.5736437469720841,0.0950481480207662
50,0.4,0.5338230580091476,0.1043338976819609
50,0.5,0.33746299892663956,0.12118151350576156
51,0.1,0.534086948633194,0.13187516725158083
51,0.2,0.6151436001062394,0.1058229768799184
51,0.3,0.5675805032253265,0.0921030846585201
51,0.4,0.5426488190889358,0.09087190194659872
51,0.5,0.3406668990850449,0.12707040280527557
52,0.1,0.5231304377317428,0.11320608651337316
52,0.2,0.6154917329549789,0.1093835923433172
52,0.3,0.5734986960887909,0.08457815876241692
52,0.4,0.5522146075963974,0.07753252046582633
52,0.5,0.34637820199131963,0.12638915681128446
53,0.1,0.5213478237390519,0.1076323737320056
53,0.2,0.6247606694698333,0.10966034249441067
53,0.3,0.5866695731878281,0.08314114036753521
53,0.4,0.5619218617677688,0.08220705618799543
53,0.5,0.35863659977912904,0.12139264383220277
54,0.1,0.5308695673942566,0.1155540580243068
54,0.2,0.6346170544624329,0.11428669721901269
54,0.3,0.6024223953485489,0.0867702884474724
54,0.4,0.5677331686019897,0.10207638569155163
54,0.5,0.3745342195034027,0.11928104434680196
55,0.1,0.5490000009536743,0.1280267328063027
55,0.2,0.6497824311256408,0.10862040549067907
55,0.3,0.6116042971611023,0.09142793539421952
55,0.4,0.5697355508804322,0.11807318682522741
55,0.5,0.38821173906326295,0.11971339909725164
56,0.1,0.5594347894191742,0.13057368818332618
56,0.2,0.6706701576709747,0.09804722528373441
56,0.3,0.6258630752563477,0.09861510037534311
56,0.4,0.5780389577150344,0.11742016220400102
56,0.5,0.40024377405643463,0.11509500441158087
57,0.1,0.5633913069963455,0.13242964711740385
57,0.2,0.6891862452030182,0.08936090098153572
57,0.3,0.6346533328294754,0.09555116964342207
57,0.4,0.5824790567159652,0.11512202969474762
57,0.5,0.4127807766199112,0.10048776918549013
58,0.1,0.5711304426193238,0.12589660803492392
58,0.2,0.7084203720092773,0.0789343553709643
58,0.3,0.6463881611824036,0.0903345444804548
58,0.4,0.5916204214096069,0.11311418009855811
58,0.5,0.42322827577590943,0.07939392900739625
59,0.1,0.6040434747934341,0.13055052225320687
59,0.2,0.7177763223648072,0.06982337378915199
59,0.3,0.6588772773742676,0.08104868092066478
59,0.4,0.6025138795375824,0.11008335911857434
59,0.5,0.44036218523979187,0.06760517398620057
60,0.1,0.6246956497430801,0.14359807715227807
60,0.2,0.7206919133663178,0.0731462521522728
60,0.3,0.6716565132141114,0.0677141606596978
60,0.4,0.6167918086051941,0.1074071565485591
60,0.5,0.45527598857879636,0.07325048250404137
61,0.1,0.6324347883462906,0.14578012701224274
61,0.2,0.714991295337677,0.08873085933074222
61,0.3,0.6751378059387207,0.06422302891266254
61,0.4,0.62957883477211,0.10625614911457412
61,0.5,0.46584537625312805,0.08952786962096479
62,0.1,0.631652170419693,0.1391676889646081
62,0.2,0.7119886994361877,0.10312607947854995
62,0.3,0.677821296453476,0.05928803693029823
62,0.4,0.6405811369419098,0.10126058727788316
62,0.5,0.4768500804901123,0.09802731279618018
63,0.1,0.6323043525218963,0.12865943392216858
63,0.2,0.7163185358047486,0.11115066910974215
63,0.3,0.680881929397583,0.05746839479881952
63,0.4,0.6485689431428909,0.09219855967697171
63,0.5,0.4860612839460373,0.10063108561280204
64,0.1,0.6456521868705749,0.12331740820834679
64,0.2,0.7231070458889007,0.10339167820930893
64,0.3,0.6898897647857666,0.06098631310991827
64,0.4,0.6528131484985351,0.07874636420775892
64,0.5,0.4971791833639145,0.0922556029826975
65,0.1,0.6525652170181274,0.12336737640625679
65,0.2,0.7393385529518127,0.09501867071333735
65,0.3,0.6980272769927979,0.07100102621297395
65,0.4,0.6549787759780884,0.07659100131991747
65,0.5,0.5075483173131943,0.08622461558947639
66,0.1,0.6505217492580414,0.1287587648503523
66,0.2,0.7556788504123688,0.08064895497169577
66,0.3,0.7045256853103637,0.07791534596111041
66,0.4,0.6616497993469238,0.07764588637542046
66,0.5,0.5146352082490921,0.08138270550467512
67,0.1,0.6481304317712784,0.1449343547660728
67,0.2,0.7689512670040131,0.06931664316872574
67,0.3,0.7125471472740174,0.08269455652284846
67,0.4,0.668658173084259,0.07850748599705433
67,0.5,0.5180132389068604,0.0791429170413468
68,0.1,0.6488695651292801,0.15159437696223932
68,0.2,0.780091392993927,0.06623342018344262
68,0.3,0.7174354493618011,0.0875116224841012
68,0.4,0.6776689469814301,0.07327793842137825
68,0.5,0.5182483106851578,0.0850852862150617
69,0.1,0.6435217469930649,0.15367219363743298
69,0.2,0.7866405487060547,0.06762341929127011
69,0.3,0.7184653401374816,0.0877098816437153
69,0.4,0.6918054223060608,0.07536647323718969
69,0.5,0.5221312999725342,0.09286897752876018
70,0.1,0.6387391299009323,0.14482118808198838
70,0.2,0.7858572661876678,0.07879457515734661
70,0.3,0.7212068498134613,0.08895093239058496
70,0.4,0.703667426109314,0.07847616272709247
70,0.5,0.5259185194969177,0.10173628777706259
71,0.1,0.638478261232376,0.14388030239056637
71,0.2,0.7814838886260986,0.08372506555666547
71,0.3,0.7256599962711334,0.08312657168547122
71,0.4,0.7106431603431702,0.07901618964643835
71,0.5,0.539552503824234,0.10315995974163819
72,0.1,0.6404782652854919,0.1451426574798505
72,0.2,0.782528281211853,0.08756961090171358
72,0.3,0.728633588552475,0.07668216889577058
72,0.4,0.7184568464756012,0.08193125462858979
72,0.5,0.5535173386335372,0.09841811109206158
73,0.1,0.6446956545114517,0.1534819997387548
73,0.2,0.7848781645298004,0.08364674970338903
73,0.3,0.7432259976863861,0.06574240031297089
73,0.4,0.722864294052124,0.07981379656447506
73,0.5,0.5631464451551438,0.09607099128194611
74,0.1,0.6490434795618057,0.1530711657403786
74,0.2,0.791362053155899,0.07472512958654276
74,0.3,0.7591383755207062,0.05464043698117444
74,0.4,0.732560670375824,0.07616423369683459
74,0.5,0.569084107875824,0.09261925472735108
75,0.1,0.6589130491018296,0.15266728382566958
75,0.2,0.8026109635829926,0.07413461476935806
75,0.3,0.7733391284942627,0.045227397000682186
75,0.4,0.7447600305080414,0.06858542359156782
75,0.5,0.5778425902128219,0.08754544428014555
76,0.1,0.6642173886299133,0.16153279145423274
76,0.2,0.8136205434799194,0.06987644885280374
76,0.3,0.7828401446342468,0.04486672768059545
76,0.4,0.761497437953949,0.058031661957673716
76,0.5,0.5914504647254943,0.0801258692656395
77,0.1,0.6700869649648666,0.167773241246844
77,0.2,0.8150565683841705,0.06932913374261492
77,0.3,0.7884537220001221,0.05047612650253004
77,0.4,0.7708455681800842,0.05504396595750053
77,0.5,0.6037872195243835,0.07494209673787015
78,0.1,0.6713043451309204,0.16423684981229003
78,0.2,0.8146866798400879,0.07179731541865722
78,0.3,0.7939367532730103,0.05167057644184701
78,0.4,0.7755468487739563,0.0544138359226117
78,0.5,0.6214522033929825,0.07129048486040848
79,0.1,0.6789130449295044,0.1586745724592293
79,0.2,0.8136858105659485,0.07622415300585655
79,0.3,0.7967797994613648,0.05311671425172045
79,0.4,0.7784633874893189,0.055455460188970865
79,0.5,0.6318822860717773,0.06890479962600009
80,0.1,0.6885652124881745,0.1474700168693661
80,0.2,0.8169495284557342,0.07736114916383895
80,0.3,0.802886575460434,0.0542032378381441
80,0.4,0.778963977098465,0.05525281217174686
80,0.5,0.641398212313652,0.0643185127480466
81,0.1,0.693826076388359,0.14784651966816176
81,0.2,0.8201261937618256,0.07583984036896525
81,0.3,0.8089353024959565,0.05005707644333821
81,0.4,0.7848732113838196,0.05098053273071773
81,0.5,0.6461170047521592,0.06488513544863297
82,0.1,0.706652170419693,0.13757541410549623
82,0.2,0.8284160196781158,0.0705934038927323
82,0.3,0.8132724106311798,0.03757969751395026
82,0.4,0.7917074799537659,0.05069733123219538
82,0.5,0.6546839594841003,0.06298000635252694
83,0.1,0.7110000014305115,0.14362780551539636
83,0.2,0.8385770261287689,0.06467772399365543
83,0.3,0.8208877325057984,0.025273749989869396
83,0.4,0.7990314602851868,0.04896531721432732
83,0.5,0.6641128242015839,0.061952090438595696
84,0.1,0.7216521680355072,0.1398174103233017
84,0.2,0.8404699742794037,0.059722839960176514
84,0.3,0.8268929541110992,0.024004141145177557
84,0.4,0.8004135370254517,0.04703725170556915
84,0.5,0.6754483699798584,0.06181340591539789
85,0.1,0.7320000112056733,0.1363547345967015
85,0.2,0.8468450844287873,0.05664196891995285
85,0.3,0.8331012547016143,0.022524844065886278
85,0.4,0.8004135310649871,0.048806548341771186
85,0.5,0.681708163022995,0.05847784111156335
86,0.1,0.7444782614707947,0.13212639035447726
86,0.2,0.8532201945781708,0.05284257305567231
86,0.3,0.8346098124980926,0.025519437441819566
86,0.4,0.8026335835456848,0.048731570846404046
86,0.5,0.691363400220871,0.05546180081075544
87,0.1,0.749869567155838,0.12496906942417542
87,0.2,0.8568537890911102,0.05259666670985179
87,0.3,0.84413982629776,0.02460846868770041
87,0.4,0.8052454054355621,0.047352795343615806
87,0.5,0.7009315669536591,0.05467985245678253
88,0.1,0.7568695724010468,0.12759152308136973
88,0.2,0.8597693622112275,0.05361417664970972
88,0.3,0.8487235128879547,0.019220991945601288
88,0.4,0.8088584244251251,0.04567389128957999
88,0.5,0.7077833890914917,0.056014607871986914
89,0.1,0.7598260819911957,0.13340864499576768
89,0.2,0.8610748469829559,0.05350398105264313
89,0.3,0.852523934841156,0.01941938310170762
89,0.4,0.8108281672000885,0.04333828768498027
89,0.5,0.712806898355484,0.05808477394671077
90,0.1,0.7675217390060425,0.13437119841922968
90,0.2,0.8654047131538392,0.04872737376739807
90,0.3,0.8540179848670959,0.020611944664374892
90,0.4,0.8137773394584655,0.04200602467274778
90,0.5,0.715706080198288,0.05685955806986272
91,0.1,0.7729999899864197,0.13240356996377842
91,0.2,0.8699956417083741,0.04005574095226474
91,0.3,0.8565709292888641,0.022518784801230974
91,0.4,0.8194253981113434,0.042066818766271566
91,0.5,0.7194062232971191,0.05564210840940211
92,0.1,0.7732608675956726,0.12855230386075406
92,0.2,0.875108790397644,0.040629661120358575
92,0.3,0.8625471353530884,0.02087139509127907
92,0.4,0.8248775601387024,0.04168994485741868
92,0.5,0.7241163194179535,0.05437736617425451
93,0.1,0.773086953163147,0.1287112288737297
93,0.2,0.8760008633136749,0.0417986761863711
93,0.3,0.8648825049400329,0.023634130893953685
93,0.4,0.8269670307636261,0.04141836589510156
93,0.5,0.7320825338363648,0.05400345453933933
94,0.1,0.772826087474823,0.13700171603149458
94,0.2,0.8773716211318969,0.043788704470110566
94,0.3,0.8678996384143829,0.023684309606660736
94,0.4,0.8286647081375123,0.03800685850766371
94,0.5,0.7419728398323059,0.05642115868903619
95,0.1,0.7710869431495666,0.144509429887807
95,0.2,0.878633588552475,0.04682581319681906
95,0.3,0.8685813844203949,0.023839361266858237
95,0.4,0.8271737992763519,0.04018769116454872
95,0.5,0.7492164433002472,0.0612448273720114
96,0.1,0.7774782598018646,0.14900224869919787
96,0.2,0.8816797256469726,0.0437754415444885
96,0.3,0.8695387244224548,0.02374032023106634
96,0.4,0.8300032615661621,0.03808830461239114
96,0.5,0.7532474339008332,0.06450020625527607
97,0.1,0.7791739165782928,0.1502720925888661
97,0.2,0.8894038379192353,0.03532065226476365
97,0.3,0.8740788996219635,0.020585631018874638
97,0.4,0.835553377866745,0.037971215625603516
97,0.5,0.7585843622684478,0.062037273933059425
98,0.1,0.7803043484687805,0.14591015562155796
98,0.2,0.895147955417633,0.03165186060152913
98,0.3,0.8778357923030853,0.019993313313047774
98,0.4,0.8386984527111053,0.03838527254280637
98,0.5,0.7602385520935059,0.06053237060697356
99,0.1,0.7795652151107788,0.14698881075714826
99,0.2,0.8955178439617157,0.031254749577008335
99,0.3,0.8782419502735138,0.018861335063059953
99,0.4,0.8407878935337066,0.03774094813583556
99,0.5,0.7658802032470703,0.056447693119914696
100,0.1,0.785478264093399,0.14149414815257436
100,0.2,0.8958659708499909,0.033935457977541106
100,0.3,0.8818827986717224,0.020551486399903028
100,0.4,0.8405267179012299,0.03943656992630126
100,0.5,0.7756660401821136,0.05355455389641583
101,0.1,0.7878695607185364,0.14468391320431445
101,0.2,0.8998912215232849,0.032307828907112146
101,0.3,0.8834348618984222,0.01972436158428596
101,0.4,0.8460659444332123,0.0392368071013261
101,0.5,0.7795229077339172,0.054736226329251327
102,0.1,0.7946521818637848,0.1428037198258667
102,0.2,0.902502179145813,0.030625816197644956
102,0.3,0.8857412219047547,0.020805755272731697
102,0.4,0.8492110133171081,0.03712794528513471
102,0.5,0.7878634870052338,0.05291950907705395
103,0.1,0.7956086933612824,0.13825410982150063
103,0.2,0.905069625377655,0.026066319116002316
103,0.3,0.8876849412918091,0.020238203929479826
103,0.4,0.8519860625267028,0.03445803591037788
103,0.5,0.792138260602951,0.05343283284050019
104,0.1,0.7935217380523681,0.14269417265875026
104,0.2,0.9067014813423157,0.02885361409859325
104,0.3,0.8892225086688995,0.021198915916067793
104,0.4,0.8520078301429749,0.03612900088387261
104,0.5,0.7942538797855377,0.06018141734116011
105,0.1,0.79591304063797,0.14593810668942078
105,0.2,0.9065274119377136,0.030673662249824454
105,0.3,0.8925007224082947,0.021264593714741303
105,0.4,0.8550331890583038,0.03531886262484035
105,0.5,0.7974664866924286,0.06052853905009182
106,0.1,0.800565218925476,0.14547318616481927
106,0.2,0.9086814641952514,0.030021910325941082
106,0.3,0.8926022589206696,0.02158427079904905
106,0.4,0.8575144231319427,0.03533473528585576
106,0.5,0.803195196390152,0.058854755481551564
107,0.1,0.8009999990463257,0.14334763524124983
107,0.2,0.9111401200294494,0.027991833182234062
107,0.3,0.8942993819713593,0.02084113090562206
107,0.4,0.8617259740829468,0.033768554066906195
107,0.5,0.8122235774993897,0.05314241499376153
108,0.1,0.8002173900604248,0.14089390387187792
108,0.2,0.9121627509593964,0.02594375270565021
108,0.3,0.8977226495742798,0.020350232081194932
108,0.4,0.8629883527755737,0.031340858349592035
108,0.5,0.8161326825618744,0.048302632507106286
109,0.1,0.8068260848522186,0.14110853440346907
109,0.2,0.913838118314743,0.026215409343091668
109,0.3,0.9001885771751403,0.02012554095615581
109,0.4,0.8661660850048065,0.030375183023904746
109,0.5,0.8172209739685059,0.04732643374474836
110,0.1,0.8082608699798584,0.14287135884215213
110,0.2,0.9142515242099762,0.024298638862517454
110,0.3,0.9008848369121552,0.02024722435522311
110,0.4,0.867493736743927,0.033354632449457376
110,0.5,0.8185356080532074,0.05408409208527195
111,0.1,0.8106956481933594,0.1444214586260525
111,0.2,0.9160356819629669,0.023499021092939682
111,0.3,0.9029881119728088,0.01966376533720225
111,0.4,0.8667210757732391,0.03396797741477176
111,0.5,0.8206338226795197,0.057858338330257296
112,0.1,0.8155217468738556,0.14464073660299512
112,0.2,0.9186466574668884,0.025025945247303248
112,0.3,0.9056135833263397,0.019084956126059212
112,0.4,0.868723475933075,0.033471589869096124
112,0.5,0.8231412172317505,0.058142006634653624
113,0.1,0.8110000014305114,0.1441512711971874
113,0.2,0.9208006978034973,0.02512508611946694
113,0.3,0.906048732995987,0.017619489218300234
113,0.4,0.8727717936038971,0.03177250573256124
113,0.5,0.82953160405159,0.05367652707553922
114,0.1,0.8275217473506927,0.12727808829104154
114,0.2,0.9218886077404023,0.023945273426896528
114,0.3,0.9079779624938965,0.019112146524098386
114,0.4,0.8736859321594238,0.032183407842465074
114,0.5,0.8330750524997711,0.050978261498443374
115,0.1,0.83056520819664,0.12916029016360056
115,0.2,0.9237597942352295,0.023150087694981267
115,0.3,0.9090368449687958,0.018774277232647543
115,0.4,0.8760474443435669,0.0309183240666584
115,0.5,0.8348859429359436,0.05258977465292437
116,0.1,0.8313912987709046,0.12692125325761705
116,0.2,0.9257397770881652,0.02172103597971661
116,0.3,0.9093269467353821,0.020222420596382754
116,0.4,0.8780389547348022,0.029781615769429122
116,0.5,0.8401706397533417,0.05804777656615342
117,0.1,0.8347826063632965,0.12650040935137394
117,0.2,0.9256092250347138,0.024272655965034765
117,0.3,0.911720335483551,0.017470006718135075
117,0.4,0.8804875433444976,0.030991294771943005
117,0.5,0.8478147268295289,0.05738475747086555
118,0.1,0.8352173805236817,0.12790197937723652
118,0.2,0.9255004227161407,0.024941045940113347
118,0.3,0.9126776814460754,0.01659370071459953
118,0.4,0.8816519796848297,0.030489703098494813
118,0.5,0.8475622594356537,0.05440241077190141
119,0.1,0.8390869557857513,0.12762389637145302
119,0.2,0.9270017504692077,0.022599595355247866
119,0.3,0.9164055705070495,0.015609290721264836
119,0.4,0.8824464023113251,0.03100524467188724
119,0.5,0.8432265400886536,0.05284118105421276
120,0.1,0.8416086912155152,0.1253848677419771
120,0.2,0.9289599597454071,0.020920000001465936
120,0.3,0.9172613799571991,0.016787867972811905
120,0.4,0.8839699625968933,0.030586558610678216
120,0.5,0.8442277491092682,0.055731447254826344
121,0.1,0.8429130375385284,0.12473724646466457
121,0.2,0.9278938174247742,0.02231640106122553
121,0.3,0.9186829149723053,0.015396083490308916
121,0.4,0.8864511966705322,0.02763908577838272
121,0.5,0.8493383347988128,0.05696997933551151
122,0.1,0.8408260762691497,0.12542177571386123
122,0.2,0.9292210638523102,0.022282391811893128
122,0.3,0.9189295053482056,0.016701041538219427
122,0.4,0.8870715081691742,0.026174405569043258
122,0.5,0.8507139086723328,0.0562479179809241
123,0.1,0.8423478305339813,0.12577610753003002
123,0.2,0.9318320214748382,0.019388435941974213
123,0.3,0.9194662034511566,0.017344374958756747
123,0.4,0.8887909531593323,0.026593772377007184
123,0.5,0.8526902377605439,0.052952898114262764
124,0.1,0.8491304278373718,0.12390312855172889
124,0.2,0.9302436769008636,0.020340688602023156
124,0.3,0.9218450903892517,0.0164581446076707
124,0.4,0.8888453662395477,0.028260280176276107
124,0.5,0.8561553239822388,0.05011597177183411
125,0.1,0.8501304388046265,0.12534683528225027
125,0.2,0.9320713639259338,0.019678121895131802
125,0.3,0.9220626592636109,0.015932465748463992
125,0.4,0.8905430436134338,0.02889911249206145
125,0.5,0.860377848148346,0.050409395508817845
126,0.1,0.8516956508159638,0.12626582656591365
126,0.2,0.9324847817420959,0.019665087658400176
126,0.3,0.9235712230205536,0.01589990086943234
126,0.4,0.8910545170307159,0.027883488482792203
126,0.5,0.8645220279693604,0.05315193662921287
127,0.1,0.8552608728408814,0.12246737131684948
127,0.2,0.935095739364624,0.02059482245860174
127,0.3,0.9240644037723541,0.016681694832979016
127,0.4,0.8943845808506012,0.026527175895687264
127,0.5,0.8653317093849182,0.05188431490887458
128,0.1,0.8563478231430054,0.12317804404367015
128,0.2,0.9354003608226776,0.017994388809402004
128,0.3,0.9247171461582184,0.016145548430078014
128,0.4,0.8954946100711823,0.0266652523662797
128,0.5,0.8664722263813018,0.050610032569443554
129,0.1,0.8591739177703858,0.1267643810942381
129,0.2,0.9357267200946808,0.0185870345817906
129,0.3,0.9246591210365296,0.016960088425128503
129,0.4,0.8973337709903717,0.025648705697117115
129,0.5,0.8685181856155395,0.05039315401203048
130,0.1,0.8629999876022338,0.12389184940954687
130,0.2,0.9352480351924897,0.017210781802107798
130,0.3,0.9259791016578675,0.01607036420522883
130,0.4,0.899412339925766,0.02547343776092016
130,0.5,0.8698676645755767,0.05223576081253532
131,0.1,0.8656086802482605,0.12407176179157453
131,0.2,0.9375979125499725,0.017281418951821528
131,0.3,0.9284740269184113,0.01565392779013492
131,0.4,0.8991511523723602,0.025334161029986473
131,0.5,0.8721138715744019,0.054297483833300346
132,0.1,0.8653912961483001,0.12326378353555718
132,0.2,0.9370104372501373,0.015989909384518428
132,0.3,0.928981727361679,0.015141152821453311
132,0.4,0.9003591299057007,0.02511643189961709
132,0.5,0.8743687868118286,0.05217013475515635
133,0.1,0.8693478226661682,0.12166824909731415
133,0.2,0.9382941663265228,0.01667682418732311
133,0.3,0.9308384180068969,0.013652318458913855
133,0.4,0.9022091627120972,0.024323204938475732
133,0.5,0.8747170448303223,0.04904472752033771
134,0.1,0.8708695709705353,0.12249250220687624
134,0.2,0.9378372490406036,0.017451721137511932
134,0.3,0.9308529198169708,0.015981248427474868
134,0.4,0.9034388959407806,0.021718798486644885
134,0.5,0.8759620308876037,0.04862473026192937
135,0.1,0.8729565143585205,0.12362952657553375
135,0.2,0.9392080128192901,0.018283151749501587
135,0.3,0.9315926849842071,0.014841101428556144
135,0.4,0.9039177358150482,0.023100097774094087
135,0.5,0.8769980847835541,0.0484731652605933
136,0.1,0.8731304347515106,0.12174152031569946
136,0.2,0.9417319476604462,0.016591318556301096
136,0.3,0.9321148753166199,0.014262875453497572
136,0.4,0.9049950957298278,0.02251976863054525
136,0.5,0.8783301413059235,0.05235918298961755
137,0.1,0.8735217332839966,0.12324763843092996
137,0.2,0.9412532687187195,0.014665856351204709
137,0.3,0.9350884795188904,0.015883694655189465
137,0.4,0.9046577453613281,0.022944344575914054
137,0.5,0.8775639832019806,0.05139330666451833
138,0.1,0.8740869522094726,0.12257395859340285
138,0.2,0.9424934685230255,0.015506522716068501
138,0.3,0.936437475681305,0.014512592507230616
138,0.4,0.9085754692554474,0.022260978632676544
138,0.5,0.8802542209625244,0.04835503376450034
139,0.1,0.8833478271961213,0.1235568391633162
139,0.2,0.942384684085846,0.017003729168335067
139,0.3,0.9356396973133088,0.012865426393971742
139,0.4,0.9079769313335418,0.021883044654084367
139,0.5,0.8812641382217408,0.047135873878579856
140,0.1,0.8816956400871276,0.12418749941094434
140,0.2,0.9437336802482605,0.016954599071690297
140,0.3,0.9368581354618073,0.014854620721545236
140,0.4,0.907835453748703,0.023591164719090695
140,0.5,0.8816559255123139,0.04857058957524603
141,0.1,0.8790434777736664,0.12398613761368352
141,0.2,0.9431679725646973,0.014884718737545169
141,0.3,0.9385552763938904,0.015212470536402478
141,0.4,0.9103928625583648,0.02143166277219892
141,0.5,0.8836322486400604,0.0521896478746346
142,0.1,0.8856087028980255,0.12414335933653173
142,0.2,0.9444734513759613,0.01581842493586043
142,0.3,0.9385262548923492,0.015748969516054145
142,0.4,0.9116878926753997,0.01981202037327389
142,0.5,0.8852080702781677,0.04704597179915862
143,0.1,0.8847826063632965,0.12392042532121178
143,0.2,0.9445604860782624,0.017864234588547058
143,0.3,0.9379460334777832,0.013216745347911934
143,0.4,0.9125149667263031,0.02040576059590802
143,0.5,0.8850513696670532,0.046032569888739064
144,0.1,0.8872173845767974,0.1245498891649926
144,0.2,0.946431678533554,0.015434012621860812
144,0.3,0.9404554724693298,0.014244547096742714
144,0.4,0.9129502654075623,0.019759957401262105
144,0.5,0.8845638155937194,0.04787349819405372
145,0.1,0.8873043417930603,0.12458573844645744
145,0.2,0.9459530055522919,0.015252105024195469
145,0.3,0.9377719759941101,0.015894245433533395
145,0.4,0.9124279022216797,0.019535838287998358
145,0.5,0.8855563402175903,0.04689652308412256
146,0.1,0.8872173845767974,0.12446790472982341
146,0.2,0.9467145264148712,0.016303364975261306
146,0.3,0.9391644895076752,0.016031511289542465
146,0.4,0.9139296889305115,0.0199687501468981
146,0.5,0.8851210117340088,0.04513574011867882
147,0.1,0.8907826125621796,0.12535299620677143
147,0.2,0.9472367286682128,0.016865023772819242
147,0.3,0.940890634059906,0.014755476983428304
147,0.4,0.914354121685028,0.0195354242417011
147,0.5,0.8872888743877411,0.044529029002482026
148,0.1,0.8961739122867585,0.12727143885508868
148,0.2,0.9474760711193084,0.015362074090875075
148,0.3,0.943327534198761,0.012666381640981123
148,0.4,0.9168571174144745,0.019090638308120782
148,0.5,0.8891781270503998,0.04545854313762331
149,0.1,0.8934347748756408,0.12692946549492376
149,0.2,0.9485857248306274,0.015331512547803733
149,0.3,0.9429794073104858,0.0123968721463427
149,0.4,0.9166068136692047,0.020072323024435432
149,0.5,0.8911892652511597,0.04357372413891537
150,0.1,0.895391309261322,0.12759785557089345
150,0.2,0.9484986901283264,0.013649328050160767
150,0.3,0.9429939150810241,0.012695120493619707
150,0.4,0.9167918205261231,0.01805984364949166
150,0.5,0.889569902420044,0.04757919137973206
151,0.1,0.8972173869609833,0.12780788505281945
151,0.2,0.948759788274765,0.012709064956054289
151,0.3,0.9431099474430085,0.012553228620462821
151,0.4,0.9166721105575562,0.019157318781545404
151,0.5,0.8895437836647033,0.0463821122973788
152,0.1,0.8965652167797089,0.12766437837630842
152,0.2,0.9495648384094239,0.013549830746363026
152,0.3,0.9443864226341248,0.013014160176843021
152,0.4,0.9179888904094696,0.018887761516767583
152,0.5,0.8901967525482177,0.04220624804461785
153,0.1,0.8957391202449798,0.1276882847298293
153,0.2,0.9497606575489044,0.013887114977757188
153,0.3,0.9445749938488006,0.01389379394842096
153,0.4,0.9171944737434388,0.019417285524140303
153,0.5,0.8934964179992676,0.03992129674941694
154,0.1,0.8994782626628876,0.12881601826315753
154,0.2,0.950043523311615,0.013852140336768444
154,0.3,0.9455323457717896,0.013244925206372042
154,0.4,0.9201110005378723,0.01695638284122508
154,0.5,0.8947849452495575,0.04108864551416752
155,0.1,0.901608693599701,0.1296420502987271
155,0.2,0.9501087963581085,0.014478522058716784
155,0.3,0.9451987326145173,0.012234829735943158
155,0.4,0.9226248741149903,0.017474822838984768
155,0.5,0.8963172435760498,0.039170926735748554
156,0.1,0.897956520318985,0.12861207890824294
156,0.2,0.9503481268882752,0.013199398259146657
156,0.3,0.9435015797615052,0.013270316566838745
156,0.4,0.9221242785453796,0.017932389793376087
156,0.5,0.8954466283321381,0.03909271767940506
157,0.1,0.8982608675956726,0.1288343104607747
157,0.2,0.9521975636482238,0.013344956036096544
157,0.3,0.9468668401241302,0.012023232642575684
157,0.4,0.9225269436836243,0.016811497998852343
157,0.5,0.8944802284240723,0.041531848740640406
158,0.1,0.9012608647346496,0.12985159213513275
158,0.2,0.9519364595413208,0.012074985378338792
158,0.3,0.9479257345199585,0.011564126944620461
158,0.4,0.924779623746872,0.015197797716380234
158,0.5,0.8964739561080932,0.04388095604597988
159,0.1,0.8996956467628479,0.12932540885499158
159,0.2,0.9513272404670715,0.013160399666073262
159,0.3,0.9469538748264312,0.011415404323697417
159,0.4,0.9235498905181885,0.01641223760225523
159,0.5,0.8985634624958039,0.04265422992838334
160,0.1,0.899869567155838,0.1294182790931555
160,0.2,0.9538294196128845,0.013316446593043535
160,0.3,0.9483608901500702,0.012377160298024815
160,0.4,0.9233322501182556,0.017228434568652553
160,0.5,0.8995733797550202,0.04049377789808162
161,0.1,0.9030000030994415,0.13052259590565518
161,0.2,0.9530461311340332,0.012150706735387751
161,0.3,0.9497534155845642,0.011152947920304218
161,0.4,0.9254652380943298,0.01728540398331632
161,0.5,0.8976318895816803,0.039314662772531574
162,0.1,0.9023478269577027,0.1303075456026639
162,0.2,0.9538946866989135,0.013306042780443953
162,0.3,0.9504061460494995,0.010575209911891896
162,0.4,0.926466429233551,0.016780821115412212
162,0.5,0.896891862154007,0.038982134877901864
163,0.1,0.9044782519340515,0.13125796118820754
163,0.2,0.9530678749084472,0.012919983463476893
163,0.3,0.9486800134181976,0.010671456051407475
163,0.4,0.9262487769126893,0.0175226334866275
163,0.5,0.901358163356781,0.03602721023893443
164,0.1,0.9026521742343903,0.1307937894210524
164,0.2,0.9530678808689117,0.013219409017150047
164,0.3,0.949506813287735,0.011365617563615097
164,0.4,0.9272934973239899,0.018169700439256413
164,0.5,0.9016541838645935,0.038280032950493204
165,0.1,0.904999989271164,0.1315618403047755
165,0.2,0.9546779870986939,0.012529333734145142
165,0.3,0.9499854862689971,0.011723913546346039
165,0.4,0.9259222984313965,0.018841073896893296
165,0.5,0.901584529876709,0.03916486599073581
166,0.1,0.9046521723270416,0.13116095690374796
166,0.2,0.9566362082958222,0.012031601146959796
166,0.3,0.9507687866687775,0.011385497393177315
166,0.4,0.9280988156795502,0.01688262660041021
166,0.5,0.8997997522354126,0.03976290276453965
167,0.1,0.9073912978172303,0.13260814456326095
167,0.2,0.9560487389564514,0.01191561504068941
167,0.3,0.9517696619033813,0.010956275897991957
167,0.4,0.929480904340744,0.017441254026862592
167,0.5,0.9017238318920135,0.03767031391013116
168,0.1,0.9040434777736663,0.13107861920053848
168,0.2,0.9557876527309418,0.01230854883243601
168,0.3,0.9498839557170868,0.012187434700768843
168,0.4,0.9295897245407104,0.020051653632809908
168,0.5,0.9047187864780426,0.03778038334227849
169,0.1,0.904347825050354,0.1311792035016165
169,0.2,0.9567014694213867,0.011181836176555807
169,0.3,0.951711630821228,0.011228411370585665
169,0.4,0.9300903260707856,0.016710819201571265
169,0.5,0.9041789889335632,0.04067775818481255
170,0.1,0.9059999942779541,0.131836881488608
170,0.2,0.9565056622028351,0.011985786397577643
170,0.3,0.9533652484416961,0.011820715806623
170,0.4,0.9315268337726593,0.015472137152934825
170,0.5,0.905101865530014,0.03674854018738159
171,0.1,0.9069565176963806,0.13236733166099135
171,0.2,0.9563968658447266,0.01120215320504524
171,0.3,0.9540905117988586,0.010765561798257705
171,0.4,0.931940370798111,0.015399793868770799
171,0.5,0.9052846908569336,0.036797670385557195
172,0.1,0.9059565186500549,0.13207568342334228
172,0.2,0.9578764259815216,0.009775368174404704
172,0.3,0.9538729310035705,0.011082663811001855
172,0.4,0.9328000843524933,0.015996383195621633
172,0.5,0.9059637784957886,0.03644915893420794
173,0.1,0.905956506729126,0.1320899889329654
173,0.2,0.9571148812770843,0.011982718245906587
173,0.3,0.9527850270271301,0.009857788257237252
173,0.4,0.9340515851974487,0.015190289132390448
173,0.5,0.9079836249351502,0.0365076946403282
174,0.1,0.9075652182102203,0.13252595053390714
174,0.2,0.9578329026699066,0.011516841030229841
174,0.3,0.9546997427940369,0.010805196820638373
174,0.4,0.9351833701133728,0.013691604312273491
174,0.5,0.9086017727851867,0.03481103789777352
175,0.1,0.9086521744728089,0.13315481136967297
175,0.2,0.9582463085651398,0.010805990275304872
175,0.3,0.9523788809776306,0.011454049093426184
175,0.4,0.9362716257572175,0.012563625487582246
175,0.5,0.9078269183635712,0.038661480462111375
176,0.1,0.9083912968635559,0.13308910676196525
176,0.2,0.9585074007511138,0.012554922667403557
176,0.3,0.9534522831439972,0.010793369610248777
176,0.4,0.9362716257572175,0.014526074926586148
176,0.5,0.9060421407222747,0.0402580581350611
177,0.1,0.9095652222633361,0.13361691094330252
177,0.2,0.9572889387607575,0.011239103512968179
177,0.3,0.9552364349365234,0.0111885272751921
177,0.4,0.9359669208526611,0.015858484323211908
177,0.5,0.9110743403434753,0.03567308264360602
178,0.1,0.907608687877655,0.13258410683731442
178,0.2,0.9585509061813354,0.010782498120082572
178,0.3,0.9574992716312408,0.008485883907028605
178,0.4,0.9357057332992553,0.014434978110256834
178,0.5,0.9133989155292511,0.02968977920633091
179,0.1,0.9091304302215576,0.13343947197420747
179,0.2,0.9596823334693909,0.010534659152870446
179,0.3,0.9554105043411255,0.010962874923015719
179,0.4,0.9366634070873261,0.013393493690874838
179,0.5,0.913259619474411,0.027848128919523586
180,0.1,0.9086086928844452,0.13312157736819144
180,0.2,0.9594212353229523,0.012179861792064485
180,0.3,0.9557586312294006,0.010872038778523998
180,0.4,0.9388290286064148,0.015256448787610425
180,0.5,0.9100992500782012,0.03297395365592162
181,0.1,0.910173910856247,0.13385676104357594
181,0.2,0.9596170544624328,0.010049197282021563
181,0.3,0.9558891773223877,0.010674000976487543
181,0.4,0.9369898736476898,0.014995249612210871
181,0.5,0.9119710862636566,0.0320822978751855
182,0.1,0.9093478202819825,0.13349160143570335
182,0.2,0.9598128855228424,0.009188926710583406
182,0.3,0.9576733410358429,0.009194063767918636
182,0.4,0.9382087290287018,0.013164141044349124
182,0.5,0.9153578221797943,0.02604302802363539
183,0.1,0.9094347774982452,0.13353215812516817
183,0.2,0.9597911238670349,0.010128244842684252
183,0.3,0.9580939888954163,0.009683392036990294
183,0.4,0.9389705121517181,0.012319797885190066
183,0.5,0.914887684583664,0.02925156930472172
184,0.1,0.9093478202819825,0.1334697284653349
184,0.2,0.9608137547969818,0.011427733219415375
184,0.3,0.957977932691574,0.010041011587021068
184,0.4,0.9390466868877411,0.01340933589782955
184,0.5,0.9141824841499329,0.03353215710192276
185,0.1,0.910173910856247,0.1339656150920671
185,0.2,0.9606614410877228,0.008751321934937063
185,0.3,0.9580359816551208,0.010594334207791937
185,0.4,0.9401784718036652,0.013532095683962105
185,0.5,0.914983457326889,0.034551849906382076
186,0.1,0.9109565138816833,0.13429455402028273
186,0.2,0.9605091392993927,0.009761399291860005
186,0.3,0.9589643120765686,0.010109321652199896
186,0.4,0.9400478839874268,0.012943750960392375
186,0.5,0.9176823914051055,0.03285491287660015
187,0.1,0.9089565217494965,0.13333463323039352
187,0.2,0.9603133201599121,0.00997458978653493
187,0.3,0.9576298296451569,0.010288112568363594
187,0.4,0.9388399183750152,0.013851267515670984
187,0.5,0.9176475584506989,0.031218237223236855
188,0.1,0.9095217406749725,0.13351916854784485
188,0.2,0.9605961799621582,0.00976257903447458
188,0.3,0.9578909277915955,0.00945140696354816
188,0.4,0.9406028926372528,0.014529936645568908
188,0.5,0.9162023305892945,0.03145567266559068
189,0.1,0.9104347825050354,0.1340127695714484
189,0.2,0.9606396853923798,0.009722628020394801
189,0.3,0.9589062988758087,0.009928860461498514
189,0.4,0.9402546644210815,0.014610249006541369
189,0.5,0.9175692081451416,0.029590539577986533
190,0.1,0.9105217337608338,0.13405238234345263
190,0.2,0.96238032579422,0.009591354262670831
190,0.3,0.9595880508422852,0.009316666437195555
190,0.4,0.9413429081439972,0.01305194358476923
190,0.5,0.919650012254715,0.026643041792003642
191,0.1,0.9103478252887726,0.13403483488101223
191,0.2,0.9621409833431244,0.00979513701762003
191,0.3,0.9587177157402038,0.009088026733913235
191,0.4,0.9421808600425721,0.012236009420266548
191,0.5,0.9200592041015625,0.027894473805038733
192,0.1,0.9104782700538635,0.13404183687218396
192,0.2,0.9615100026130676,0.009383436357289115
192,0.3,0.9573832273483276,0.009745090312754877
192,0.4,0.9415932059288025,0.014000757373785255
192,0.5,0.9190318584442139,0.027422402315378982
193,0.1,0.9104347825050354,0.134045365586335
193,0.2,0.9625108897686004,0.009265871251413043
193,0.3,0.9588192582130433,0.011088460967540733
193,0.4,0.9418761491775512,0.013984052072616987
193,0.5,0.9197196543216706,0.02588885455806381
194,0.1,0.9110869646072388,0.1343901602473752
194,0.2,0.9619234085083008,0.008761636678823084
194,0.3,0.9587757408618927,0.010216381151597871
194,0.4,0.9434106051921844,0.012556262352054993
194,0.5,0.9214086651802063,0.026897611087541018
195,0.1,0.9093913018703461,0.13348215373705796
195,0.2,0.9615752816200256,0.008753361955893489
195,0.3,0.9583550989627838,0.009158557701149126
195,0.4,0.9445423901081085,0.011837331503152443
195,0.5,0.9213128924369812,0.028477910910538883
196,0.1,0.911956524848938,0.13484606732896914
196,0.2,0.9630765914916992,0.009711050165150342
196,0.3,0.9590078353881836,0.008338367569593247
196,0.4,0.9436173737049103,0.013498630646054742
196,0.5,0.9188490271568298,0.0272680889690535
197,0.1,0.9119130432605743,0.13481583657021573
197,0.2,0.9621192276477813,0.008880582157402287
197,0.3,0.9605599045753479,0.009549445349257234
197,0.4,0.9438350081443787,0.013794861405037441
197,0.5,0.9185965418815613,0.03044190578036869
198,0.1,0.9121739029884338,0.13491983285570264
198,0.2,0.9615535199642181,0.008599280163534286
198,0.3,0.9615897834300995,0.009565193718622432
198,0.4,0.9446838617324829,0.011986879499982122
198,0.5,0.920738285779953,0.027848302148468937
199,0.1,0.911521726846695,0.13460534667733964
199,0.2,0.9636640548706055,0.008116518697328856
199,0.3,0.9625761568546295,0.00877091518883044
199,0.4,0.9450320959091186,0.012433104925568499
199,0.5,0.9194410622119904,0.028588921242650313
200,0.1,0.9109565138816833,0.13430894217868738
200,0.2,0.9633159160614013,0.009382177734690845
200,0.3,0.9615172505378723,0.008858187503634433
200,0.4,0.945717716217041,0.013642271835611659
200,0.5,0.9227668344974518,0.02719236422848884
201,0.1,0.9109130382537842,0.1342521086816222
201,0.2,0.9635117471218109,0.008931138874148944
201,0.3,0.9605163991451263,0.009426086283639756
201,0.4,0.9459027111530304,0.013794462892506288
201,0.5,0.9251001238822937,0.0261891438570834
202,0.1,0.9106086969375611,0.13411761370079378
202,0.2,0.9631636202335357,0.008892780902061883
202,0.3,0.9604873776435852,0.009005850768139203
202,0.4,0.9461638927459717,0.01212191529769172
202,0.5,0.9242382049560547,0.026870974514035386
203,0.1,0.9118695557117462,0.13480038338576197
203,0.2,0.9635335028171539,0.009279586490877472
203,0.3,0.9616623222827911,0.009039747083239735
203,0.4,0.9465230107307434,0.010340066653671003
203,0.5,0.923637467622757,0.024325010307355715
204,0.1,0.9123043358325958,0.13496746846568755
204,0.2,0.9645561456680298,0.008793675101355827
204,0.3,0.9622425377368927,0.00714259362504485
204,0.4,0.9474262714385986,0.01274004904194724
204,0.5,0.9228364944458007,0.024146076461212862
205,0.1,0.9110869526863098,0.13440109420755758
205,0.2,0.9638163566589355,0.0083219954613398
205,0.3,0.9618508875370025,0.009044909393130986
205,0.4,0.947654801607132,0.012572287259145014
205,0.5,0.9246038675308228,0.025509094854951567
206,0.1,0.9113912940025329,0.13454128541303648
206,0.2,0.9646649301052094,0.007890568929790467
206,0.3,0.9635915338993073,0.008801515514929099
206,0.4,0.9481118798255921,0.011969485837885048
206,0.5,0.9259968578815461,0.024438028136899527
207,0.1,0.9124347805976868,0.13507436765411474
207,0.2,0.9650130450725556,0.008382916803767036
207,0.3,0.9631418585777283,0.008701729145870467
207,0.4,0.9479050993919372,0.013174561212385628
207,0.5,0.9273550331592559,0.021994554357465203
208,0.1,0.912347823381424,0.13498990427663976
208,0.2,0.9654482245445252,0.00815519018116122
208,0.3,0.9628952801227569,0.008474520155624866
208,0.4,0.9489824831485748,0.013974199516515894
208,0.5,0.9269545495510101,0.0233528570611907
209,0.1,0.9126521646976471,0.13516502846260306
209,0.2,0.9658616125583649,0.0074568359136163885
209,0.3,0.9624601006507874,0.008314101353909725
209,0.4,0.9480683445930481,0.01286148843245346
209,0.5,0.9262754619121552,0.023495833929256357
210,0.1,0.9125217378139496,0.13513555883736555
210,0.2,0.9642515182495117,0.007881146390671355
210,0.3,0.9623875916004181,0.009429613033601316
210,0.4,0.9486342310905457,0.011732338396256843
210,0.5,0.9255006015300751,0.02600847419572961
211,0.1,0.9119565188884735,0.1347842122710667
211,0.2,0.9642950296401978,0.009462703042489837
211,0.3,0.9617493510246277,0.008515044025440396
211,0.4,0.949385130405426,0.01237836349506752
211,0.5,0.9245342075824737,0.025241856537027135
212,0.1,0.9132173895835877,0.13545883712555484
212,0.2,0.9645778894424438,0.008199570919459628
212,0.3,0.961952418088913,0.009115973709484759
212,0.4,0.9503101468086242,0.011736178560302644
212,0.5,0.9271025478839874,0.023483189782639337
213,0.1,0.9115217328071594,0.13455696827484365
213,0.2,0.9643820703029633,0.008914039105963324
213,0.3,0.9626631796360016,0.009201533026248411
213,0.4,0.9496680796146393,0.012897301363704924
213,0.5,0.9286522746086121,0.023117572643516774
214,0.1,0.913434773683548,0.13556334075501386
214,0.2,0.9639469146728515,0.007885811499230098
214,0.3,0.9634464681148529,0.008699458726086077
214,0.4,0.9504625201225281,0.01071070611037398
214,0.5,0.92624933719635,0.027727529882103908
215,0.1,0.9129999995231628,0.13533756698470478
215,0.2,0.964708435535431,0.007544043611301741
215,0.3,0.9651726186275482,0.007800433476839234
215,0.4,0.949341607093811,0.011412622604001534
215,0.5,0.9262319326400756,0.025724947686144722
216,0.1,0.9132608592510223,0.1354960494956422
216,0.2,0.9663838088512421,0.007489070673301895
216,0.3,0.964113712310791,0.0074178431655450095
216,0.4,0.949929267168045,0.013665660579480954
216,0.5,0.9283736646175385,0.02109242331958721
217,0.1,0.9133043408393859,0.13552657816331892
217,0.2,0.9671453475952149,0.007369954128714315
217,0.3,0.9636930644512176,0.007481495986146802
217,0.4,0.9496463239192963,0.012438347654303336
217,0.5,0.9278425872325897,0.021376629243590805
218,0.1,0.9132173895835877,0.13546317875230587
218,0.2,0.9655787706375122,0.007736816471589523
218,0.3,0.964476352930069,0.007681433849840013
218,0.4,0.9506583988666535,0.010510967994659799
218,0.5,0.9294097065925598,0.022381900165091673
219,0.1,0.9127391278743744,0.1351946470239623
219,0.2,0.9663402915000916,0.006443101279612333
219,0.3,0.9642877757549286,0.008343860466988267
219,0.4,0.9518990099430085,0.00946373624456816
219,0.5,0.9308549463748932,0.01938830879756771
220,0.1,0.9133913040161132,0.13557331557591887
220,0.2,0.9652741551399231,0.0072455752571624465
220,0.3,0.9639831721782685,0.008572507056567948
220,0.4,0.9515616595745087,0.011467050879297678
220,0.5,0.9299582004547119,0.019647266478522076
221,0.1,0.914130425453186,0.13599088608643614
221,0.2,0.9673629224300384,0.008004284913624128
221,0.3,0.9644763469696045,0.007674439073851883
221,0.4,0.9500707387924194,0.012369143733170981
221,0.5,0.9285652041435242,0.02446035761216947
222,0.1,0.912478256225586,0.13513652841755705
222,0.2,0.9656440377235412,0.006583140723762278
222,0.3,0.9650565683841705,0.007752633780054283
222,0.4,0.9509522259235382,0.010624635824284986
222,0.5,0.9313076734542847,0.02218930942017267
223,0.1,0.9126086831092834,0.13513900297249193
223,0.2,0.96749347448349,0.005909226422265068
223,0.3,0.9632288992404938,0.008419017273821647
223,0.4,0.9528457939624786,0.010081391472990097
223,0.5,0.9318387567996979,0.01857023053589107
224,0.1,0.9143043458461761,0.13601516735150496
224,0.2,0.9684290707111358,0.006959141522773598
224,0.3,0.9649985432624817,0.00838249889392567
224,0.4,0.9528349161148071,0.011569952008527354
224,0.5,0.9315514504909516,0.020707495376558544
225,0.1,0.9140434741973877,0.13595084913144218
225,0.2,0.9678416073322296,0.00785823422603659
225,0.3,0.9647519528865814,0.007896807440847942
225,0.4,0.9534008026123046,0.01117134059693498
225,0.5,0.9310639023780822,0.02206709372374265
226,0.1,0.9133043408393859,0.1354882923600984
226,0.2,0.9671018302440644,0.008427987397508505
226,0.3,0.9647374451160431,0.007826466739593224
226,0.4,0.9537055253982544,0.011651887183323006
226,0.5,0.9311944961547851,0.02061154084350192
227,0.1,0.9128260850906372,0.13526814458098052
227,0.2,0.9689730167388916,0.007154986175740306
227,0.3,0.9647519648075104,0.008656079881406284
227,0.4,0.9531940400600434,0.011255547963483225
227,0.5,0.9319606482982635,0.02069946257902327
228,0.1,0.9141739070415497,0.13594546350133827
228,0.2,0.9684725761413574,0.007638743391446174
228,0.3,0.9647229552268982,0.008825329770334268
228,0.4,0.952421373128891,0.012818237548147014
228,0.5,0.933362352848053,0.020440205966252095
229,0.1,0.9135652124881745,0.135682647529079
229,0.2,0.9683420360088348,0.007897269974469026
229,0.3,0.9644038259983063,0.008409831720118398
229,0.4,0.9523887217044831,0.011781610755744463
229,0.5,0.9333536446094512,0.020132237993747904
230,0.1,0.9135217368602753,0.1356581338927424
230,0.2,0.9679068744182586,0.008045742476180506
230,0.3,0.9663330316543579,0.007451885660948874
230,0.4,0.9543911218643188,0.010841808965257304
230,0.5,0.9318300545215606,0.021338941149032627
231,0.1,0.9141304314136505,0.13596447529884906
231,0.2,0.9693864285945892,0.006301961919798773
231,0.3,0.9659849166870117,0.007049746384671248
231,0.4,0.9542496562004089,0.010450945744777956
231,0.5,0.9313250839710235,0.018314461940765005
232,0.1,0.9142173826694489,0.13596135186671163
232,0.2,0.9684725821018219,0.0070500141908637175
232,0.3,0.966318541765213,0.007136607811818448
232,0.4,0.9546740651130676,0.010354690096967706
232,0.5,0.9328051626682281,0.017410416126963774
233,0.1,0.9134782612323761,0.1356153256864568
233,0.2,0.967667531967163,0.007139527692480653
233,0.3,0.9653756856918335,0.0074755572696525935
233,0.4,0.9533355116844178,0.011830830685987483
233,0.5,0.9338324904441834,0.019487024884047424
234,0.1,0.9140869498252868,0.13593217528711454
234,0.2,0.9678633570671081,0.0076926674564048655
234,0.3,0.9657383143901825,0.008117769184316517
234,0.4,0.9542387664318085,0.010987177890263003
234,0.5,0.934337455034256,0.02037779199448741
235,0.1,0.9143478214740753,0.13603115574807217
235,0.2,0.9678198516368866,0.008019027688343902
235,0.3,0.9666666686534882,0.007446336551490175
235,0.4,0.9547067165374756,0.010769879232727068
235,0.5,0.9353909075260163,0.017616125316773854
236,0.1,0.915086954832077,0.136446192167216
236,0.2,0.9691035687923432,0.007119472338005454
236,0.3,0.9675659894943237,0.0067356629552984505
236,0.4,0.9546414315700531,0.01239529452608842
236,0.5,0.9359568178653717,0.018320819976731448
237,0.1,0.9138260781764984,0.13577518563626595
237,0.2,0.9693864226341248,0.006535512336769188
237,0.3,0.967812591791153,0.006509104290724996
237,0.4,0.9545434772968292,0.011879359902893113
237,0.5,0.9376458346843719,0.01891409741004497
238,0.1,0.9146086812019348,0.1361998422204287
238,0.2,0.9697127938270569,0.0050787528554114645
238,0.3,0.9668407261371612,0.008290560275809409
238,0.4,0.9548917233943939,0.010761500687911398
238,0.5,0.936714255809784,0.019456099748765488
239,0.1,0.9146086871623993,0.13622605923233025
239,0.2,0.9693864345550537,0.005740211284794908
239,0.3,0.9663765609264374,0.008557424687272925
239,0.4,0.9557079136371612,0.010848307796712526
239,0.5,0.9346856951713562,0.01844456346453151
240,0.1,0.9147391200065613,0.13627280657271873
240,0.2,0.9697345495223999,0.006518106548313881
240,0.3,0.9676530301570893,0.007931959136095143
240,0.4,0.9555011451244354,0.011290112878851809
240,0.5,0.9349120736122132,0.01670805168818657
241,0.1,0.9153043448925018,0.13658124201557373
241,0.2,0.9692993819713592,0.0073617148089121206
241,0.3,0.9676530241966248,0.006401015119794529
241,0.4,0.9549243688583374,0.011806441415025955
241,0.5,0.9348424077033997,0.015698335415379933
242,0.1,0.9158695697784424,0.13686122217070354
242,0.2,0.9699303805828094,0.006272465357964489
242,0.3,0.9687264323234558,0.005973354373649045
242,0.4,0.9561105728149414,0.010698317867950549
242,0.5,0.935582447052002,0.017031875636696173
243,0.1,0.914782601594925,0.1363072604028455
243,0.2,0.9701697170734406,0.007014848468771612
243,0.3,0.9683492958545685,0.0060440088137397475
243,0.4,0.9561214566230773,0.009998787307999255
243,0.5,0.9361048221588135,0.018732336934983048
244,0.1,0.9143912971019745,0.13608633555971036
244,0.2,0.9691253304481506,0.007990121087274786
244,0.3,0.9686103880405426,0.006332793293203461
244,0.4,0.9561323404312134,0.01114015329757282
244,0.5,0.9357130408287049,0.020080792386162886
245,0.1,0.9149565100669861,0.13639740331838957
245,0.2,0.9696257710456848,0.0063767565891652625
245,0.3,0.9671743512153625,0.006565818237306875
245,0.4,0.9558493912220001,0.011216864361451362
245,0.5,0.9361396431922913,0.018960827959050637
246,0.1,0.9151304304599762,0.13649709542572175
246,0.2,0.9696475207805634,0.00623921110973642
246,0.3,0.9677690804004669,0.006391435822821246
246,0.4,0.9559146821498871,0.010778745721416459
246,0.5,0.9374020576477051,0.015622264904762729
247,0.1,0.9155652165412903,0.13668992469306884
247,0.2,0.9706483900547027,0.006433626290524605
247,0.3,0.9671018302440644,0.007596158004099484
247,0.4,0.9564370512962341,0.010182824427555002
247,0.5,0.9374020457267761,0.016466824627599335
248,0.1,0.9156956553459168,0.1367608464270293
248,0.2,0.971235865354538,0.006233764504090779
248,0.3,0.9692921459674835,0.006041399373529054
248,0.4,0.9559364497661591,0.010183392635929638
248,0.5,0.9363050639629364,0.01743310972905029
249,0.1,0.9162173867225647,0.13704400021471644
249,0.2,0.9697127938270569,0.007348376535980835
249,0.3,0.9689440131187439,0.006156169543776678
249,0.4,0.9560888111591339,0.011166438718995308
249,0.5,0.9364966094493866,0.016286263557612743
250,0.1,0.9162608623504639,0.13708110691139688
250,0.2,0.9697780668735504,0.007785380587245518
250,0.3,0.9696692824363708,0.005600165726748273
250,0.4,0.956632936000824,0.010599860662612955
250,0.5,0.937532651424408,0.016150935467381545
251,0.1,0.9156086921691895,0.13673119862437047
251,0.2,0.9721496939659119,0.006781939037321886
251,0.3,0.9697998285293579,0.005824986529785745
251,0.4,0.9565241158008575,0.010389709710016914
251,0.5,0.9376806557178498,0.016744538150376066
252,0.1,0.916434782743454,0.13716560234115652
252,0.2,0.9698433518409729,0.006601298049744201
252,0.3,0.9691035747528076,0.005628709962421046
252,0.4,0.9555664479732513,0.010750090464579686
252,0.5,0.9377067744731903,0.01607489662091661
253,0.1,0.9156521677970886,0.13673711886161735
253,0.2,0.9692123651504516,0.006879162370914792
253,0.3,0.9694371879100799,0.0054497842407371785
253,0.4,0.955359673500061,0.011531742962699824
253,0.5,0.9367577910423279,0.015272969822830466
254,0.1,0.9156956553459168,0.1367491736442926
254,0.2,0.9713228940963745,0.005303699050292213
254,0.3,0.9693646669387818,0.005592374514029999
254,0.4,0.9563499867916108,0.010370592834826978
254,0.5,0.9360438764095307,0.017081184601325627
255,0.1,0.9157826006412506,0.13682050942691945
255,0.2,0.9723237574100494,0.005024603731457781
255,0.3,0.9695822536945343,0.005841515206953623
255,0.4,0.9571117699146271,0.00969661542040724
255,0.5,0.9373933494091033,0.01568878666418034
256,0.1,0.9158695638179779,0.13686367436143718
256,0.2,0.9710182905197143,0.0057892643476275376
256,0.3,0.9699448823928833,0.006593087275764917
256,0.4,0.9560561656951905,0.010507780114206102
256,0.5,0.9385861039161683,0.01613225486307673
257,0.1,0.9163478255271912,0.13711221069161716
257,0.2,0.9707571864128113,0.006107092803049934
257,0.3,0.9700174152851104,0.0062157321879416855
257,0.4,0.9569920599460602,0.010837108723083041
257,0.5,0.9378460764884948,0.01713736052850906
258,0.1,0.916173905134201,0.13702142819473812
258,0.2,0.9703220248222351,0.00734005119869963
258,0.3,0.9701624631881713,0.005354572708164054
258,0.4,0.9582653224468232,0.009887947425470977
258,0.5,0.9381420850753784,0.01597839930044755
259,0.1,0.9154347777366638,0.13664142616121963
259,0.2,0.9719321191310882,0.005551031090701074
259,0.3,0.9696257650852204,0.00580746339609261
259,0.4,0.9572967767715455,0.009438421830280201
259,0.5,0.938829880952835,0.013924564686986385
260,0.1,0.9163043379783631,0.13709689421664883
260,0.2,0.9720626652240754,0.004242912458719959
260,0.3,0.9698143362998962,0.006010523268688202
260,0.4,0.9573838412761688,0.01004781196462682
260,0.5,0.9375413477420806,0.016458795789147326
261,0.1,0.9158260762691498,0.13684493786527416
261,0.2,0.9715404689311982,0.0065014229219734964
261,0.3,0.9701044440269471,0.006083591329333537
261,0.4,0.9564479351043701,0.00999023376474648
261,0.5,0.9382900953292846,0.0182582791138539
262,0.1,0.9163043439388275,0.13712018260028308
262,0.2,0.9717798173427582,0.005752113684278517
262,0.3,0.9708007037639618,0.005545036377473525
262,0.4,0.9574273645877838,0.009671933302812293
262,0.5,0.9392390787601471,0.015528911018600688
263,0.1,0.916695648431778,0.13730570295630742
263,0.2,0.9717798113822937,0.005825709096201821
263,0.3,0.9698143303394318,0.0055422601059560254
263,0.4,0.9580912053585052,0.009616081992403188
263,0.5,0.9386296331882477,0.01416416613388796
264,0.1,0.9156086921691895,0.13679155590433906
264,0.2,0.9721496999263763,0.004920081325030255
264,0.3,0.9703655421733857,0.0064573908541254105
264,0.4,0.9573294281959533,0.010087575577446639
264,0.5,0.9403186440467834,0.01739495455474503
265,0.1,0.9166956543922424,0.13731366028521944
265,0.2,0.9714751958847045,0.0055143817026475535
265,0.3,0.9691906034946441,0.006254417130672286
265,0.4,0.956001752614975,0.011390551425272736
265,0.5,0.939526379108429,0.017655893309837276
266,0.1,0.9161304295063019,0.1370190766942906
266,0.2,0.9708659827709198,0.006402481026801476
266,0.3,0.9697998344898224,0.0056704231716245695
266,0.4,0.9568832397460938,0.010610716116551594
266,0.5,0.9399529814720153,0.015532850591125373
267,0.1,0.9160869538784027,0.1370098113253508
267,0.2,0.9715839803218842,0.005509374288544028
267,0.3,0.9700029075145722,0.00536144676691696
267,0.4,0.957144421339035,0.009993915490422205
267,0.5,0.9401271104812622,0.014944631618066797
268,0.1,0.9166086971759796,0.13726051004665552
268,0.2,0.9726501286029816,0.004951041216885242
268,0.3,0.9702930152416229,0.005250411522712923
268,0.4,0.9578626692295075,0.009932234773492733
268,0.5,0.9392913103103637,0.017582510209846795
269,0.1,0.9162608742713928,0.13708509660304005
269,0.2,0.9711488246917724,0.005970337164013378
269,0.3,0.9711198210716248,0.0054439408527411064
269,0.4,0.9567200005054474,0.010639852092150029
269,0.5,0.9408323109149933,0.01691874501471607
270,0.1,0.9173913061618805,0.1376544683355582
270,0.2,0.9708659827709198,0.006041483730280366
270,0.3,0.9702785074710846,0.005242233184531569
270,0.4,0.9577103137969971,0.010093677596976495
270,0.5,0.9425039172172547,0.013859936452823945
271,0.1,0.9175217390060425,0.1377145802636884
271,0.2,0.9726501286029816,0.005004939037554812
271,0.3,0.9701914727687836,0.005346355392370999
271,0.4,0.9573729515075684,0.009285189546785979
271,0.5,0.9413198709487915,0.015326839977730662
272,0.1,0.9172173857688903,0.13756642547131567
272,0.2,0.9726718962192535,0.004422591581078335
272,0.3,0.9714244306087494,0.005867450781495565
272,0.4,0.9574708938598633,0.010073651945363134
272,0.5,0.9413546860218048,0.01725363050863052
273,0.1,0.9174347877502441,0.1376705591158118
273,0.2,0.9726718902587891,0.00512863428923274
273,0.3,0.970597630739212,0.005313811966777106
273,0.4,0.957166188955307,0.010458628983756754
273,0.5,0.9418944835662841,0.01798266994547177
274,0.1,0.9171304345130921,0.13752962666457785
274,0.2,0.9717580556869507,0.005544200577148182
274,0.3,0.970597630739212,0.005399788539107432
274,0.4,0.9576014876365662,0.009674576675331096
274,0.5,0.9429218173027039,0.014674906136419983
275,0.1,0.917652177810669,0.13778992849520227
275,0.2,0.9724978268146515,0.005117335482325985
275,0.3,0.9708007037639618,0.005326116868303704
275,0.4,0.9581782639026641,0.009487074515209791
275,0.5,0.9424081444740295,0.014666247831030783
276,0.1,0.9170434772968292,0.13749901736223266
276,0.2,0.9719756364822387,0.0053392732633894035
276,0.3,0.970829713344574,0.005428029406662201
276,0.4,0.957775604724884,0.010009468014262241
276,0.5,0.940910667181015,0.017558883352686374
277,0.1,0.9168260872364045,0.1373699154360409
277,0.2,0.9719756305217743,0.005557479424116111
277,0.3,0.9708007037639618,0.005395888858754782
277,0.4,0.9578735530376434,0.010408083815528678
277,0.5,0.9418596506118775,0.016097900020704322
278,0.1,0.9171304345130921,0.13751771378519112
278,0.2,0.9726718842983246,0.004482848424897694
278,0.3,0.9702349901199341,0.005370595499077673
278,0.4,0.9578953206539154,0.009692411663882041
278,0.5,0.9432700634002685,0.013187673115038835
279,0.1,0.9186087012290954,0.13827042012803153
279,0.2,0.9719973921775817,0.005060325955592626
279,0.3,0.9701624631881713,0.005377226693975326
279,0.4,0.9582326769828796,0.009535739556302904
279,0.5,0.9437140822410583,0.012430080142848264
280,0.1,0.9175652146339417,0.1377393076185828
280,0.2,0.9728024423122406,0.004999628688482539
280,0.3,0.9712793827056885,0.005604151438825886
280,0.4,0.9586244523525238,0.009942967019306408
280,0.5,0.942704153060913,0.015180117818694315
281,0.1,0.9172173917293549,0.13756795520946288
281,0.2,0.9729329824447632,0.00479468000383728
281,0.3,0.9715259730815887,0.005682877967552436
281,0.4,0.9583306252956391,0.009310156542956673
281,0.5,0.941772586107254,0.017144943825213
282,0.1,0.9180434763431549,0.13798049751546776
282,0.2,0.9726066172122956,0.005361555170331116
282,0.3,0.9712938904762268,0.005585953939643271
282,0.4,0.9580150246620178,0.009642776739714306
282,0.5,0.9420511901378632,0.016093163479739516
283,0.1,0.9174347817897797,0.13767635351997334
283,0.2,0.9733899056911468,0.005366060293007252
283,0.3,0.9709167420864105,0.005526114850795284
283,0.4,0.9582870900630951,0.009605342312337123
283,0.5,0.9428434610366822,0.013475619512577157
284,0.1,0.9174347817897797,0.13767452275103773
284,0.2,0.9736292481422424,0.003851167470219226
284,0.3,0.9713954210281373,0.005693869789378262
284,0.4,0.9578735530376434,0.00988890275902684
284,0.5,0.9442103445529938,0.013176851904044821
285,0.1,0.9180434823036194,0.13798841605436468
285,0.2,0.9732158303260803,0.005200187683337433
285,0.3,0.9718450903892517,0.005889503803799663
285,0.4,0.9581020891666412,0.010268140676330308
285,0.5,0.9444628238677979,0.012258292464776744
286,0.1,0.9182608723640442,0.13809397463359224
286,0.2,0.9726501286029816,0.0046655239624044205
286,0.3,0.9719031035900116,0.005806585749051544
286,0.4,0.9583197355270385,0.00995317654028702
286,0.5,0.9436966717243195,0.012785642989949544
287,0.1,0.9176521718502044,0.1377836756776303
287,0.2,0.9728024363517761,0.004575528445397438
287,0.3,0.971047294139862,0.0054528454777042655
287,0.4,0.9585918009281158,0.009448182666568758
287,0.5,0.9418509483337403,0.01668606742593573
288,0.1,0.9180434763431549,0.13798658645215578
288,0.2,0.9727806806564331,0.004787273128464109
288,0.3,0.9720626711845398,0.006063861389124404
288,0.4,0.9582653224468232,0.010260985467687798
288,0.5,0.9412850439548492,0.020167298675104955
289,0.1,0.9176086962223053,0.1377910016663229
289,0.2,0.9731070578098298,0.004263937156731941
289,0.3,0.9722947537899017,0.006094164494623375
289,0.4,0.9576450228691101,0.010568594291641017
289,0.5,0.9428260505199433,0.017087584271525288
290,0.1,0.9174782633781433,0.13769288418593315
290,0.2,0.9733463943004608,0.0045804111609572895
290,0.3,0.9723382711410522,0.00621986583648484
290,0.4,0.9581891536712647,0.00988482925537385
290,0.5,0.9450461447238923,0.012640949798751154
291,0.1,0.9174782633781433,0.13769349432174754
291,0.2,0.9730200111865998,0.0037839366339662097
291,0.3,0.9719176173210144,0.005923049024987935
291,0.4,0.9587550401687622,0.010009070642108117
291,0.5,0.9446195363998413,0.013407279772294825
292,0.1,0.9181739151477813,0.13805819570304936
292,0.2,0.9731723248958588,0.002972810908894423
292,0.3,0.9722947597503662,0.006161694279642864
292,0.4,0.9589944541454315,0.009920038169340114
292,0.5,0.9444018781185151,0.013832640917792944
293,0.1,0.918217396736145,0.1380683371942854
293,0.2,0.973716276884079,0.0032577424204906155
293,0.3,0.9725558578968048,0.006435179437841944
293,0.4,0.9581673860549926,0.010394252324040381
293,0.5,0.9427476942539215,0.0176171609389678
294,0.1,0.9185217380523681,0.138226417993815
294,0.2,0.9740208864212037,0.0036998662208990196
294,0.3,0.9717290461063385,0.00600507011079134
294,0.4,0.9588420987129211,0.01005639489101829
294,0.5,0.9422427296638489,0.018910332627267122
295,0.1,0.9174347817897797,0.13767162406742728
295,0.2,0.9742602288722992,0.003230586687182152
295,0.3,0.9725268423557282,0.006299843007388656
295,0.4,0.9591141700744629,0.00987713000814779
295,0.5,0.942791223526001,0.01750803301958897
296,0.1,0.9180434763431549,0.13797836634501495
296,0.2,0.9739773690700531,0.0035857910371049117
296,0.3,0.9721496999263763,0.006249469552937513
296,0.4,0.9593535780906677,0.009828678650347193
296,0.5,0.9446021258831024,0.013440502847879274
297,0.1,0.9187826097011567,0.1383607717758419
297,0.2,0.973933857679367,0.003392211847453309
297,0.3,0.9722077250480652,0.00615721350546993
297,0.4,0.9582979738712311,0.0103487820031759
297,0.5,0.944628244638443,0.013390716550614006
298,0.1,0.9181304335594177,0.1380302358458769
298,0.2,0.973825067281723,0.003819978449244508
298,0.3,0.9725703597068787,0.006339888861635752
298,0.4,0.959005343914032,0.010061133742077297
298,0.5,0.9447240114212037,0.013210983484985613
299,0.1,0.9177826046943665,0.13784787578235444
299,0.2,0.9736727595329284,0.0033535347468777103
299,0.3,0.9723237693309784,0.006295983566581366
299,0.4,0.9590923964977265,0.010061058423542216
299,0.5,0.9428782880306243,0.01729098370535766
300,0.1,0.9178260862827301,0.1378691391856345
300,0.2,0.9739120960235595,0.003165450203763952
300,0.3,0.9725993692874908,0.00632142259267113
300,0.4,0.9593862295150757,0.009910214554085245
300,0.5,0.9422427296638489,0.018910332627267122
301,0.1,0.9183913052082062,0.13816240884366732
301,0.2,0.9746518731117249,0.0042553600705497446
301,0.3,0.9727009117603302,0.006371285785070369
301,0.4,0.9590597510337829,0.009894669012401512
301,0.5,0.9437053799629211,0.015322740147968845
302,0.1,0.9182608664035797,0.13810355353813653
302,0.2,0.9751958250999451,0.00421155928707439
302,0.3,0.9726428866386414,0.006332416562359634
302,0.4,0.9586244463920593,0.010075481032932957
302,0.5,0.9452202677726745,0.012356868031034947
303,0.1,0.9180869579315185,0.13800454090768247
303,0.2,0.9742602288722992,0.004298160632291295
303,0.3,0.9727879405021668,0.006438953298282905
303,0.4,0.9597671210765839,0.009777104396762056
303,0.5,0.9454379260540009,0.01202779985616622
304,0.1,0.918608695268631,0.13827026511329712
304,0.2,0.9747171521186828,0.004080628577307988
304,0.3,0.9726138770580292,0.006314893646348977
304,0.4,0.9597997665405273,0.00977537460764924
304,0.5,0.9451157927513123,0.012525187660471011
305,0.1,0.9180434823036194,0.137978673839346
305,0.2,0.9748912155628204,0.0041564932730781354
305,0.3,0.9725413501262665,0.006276739275132086
305,0.4,0.9592991709709168,0.009831990836181257
305,0.5,0.9435486674308777,0.015681150278178197
306,0.1,0.9182173907756805,0.1380686383860047
306,0.2,0.9750217616558075,0.004222534837894637
306,0.3,0.9726138770580292,0.006314893646348977
306,0.4,0.9596365332603455,0.009809540348728297
306,0.5,0.943766325712204,0.015185437192955198
307,0.1,0.9177826106548309,0.13784635509347928
307,0.2,0.9746301174163818,0.004210559176385157
307,0.3,0.9726138770580292,0.006314893646348977
307,0.4,0.9595603525638581,0.009795143089915003
307,0.5,0.9441058695316314,0.01444368895691847
308,0.1,0.9176956534385681,0.1378063664316234
308,0.2,0.9750000059604644,0.004149210769867365
308,0.3,0.9728314578533173,0.006476911144561659
308,0.4,0.9596256494522095,0.009812296942589276
308,0.5,0.9449416697025299,0.01281973402192775
309,0.1,0.9178695619106293,0.13789540766182126
309,0.2,0.9750870347023011,0.0041476890745309955
309,0.3,0.9728749752044678,0.006517554109376412
309,0.4,0.9592229962348938,0.00999736783322937
309,0.5,0.9452115595340729,0.012370648290041197
310,0.1,0.9185652196407318,0.13824949189614283
310,0.2,0.9753046214580536,0.004205623918118901
310,0.3,0.9728169500827789,0.006463956024162222
310,0.4,0.9591576993465424,0.010042283318858583
310,0.5,0.945124500989914,0.012510911043990405
311,0.1,0.9179565250873566,0.13793646987992728
311,0.2,0.9750870347023011,0.004341020201432968
311,0.3,0.97290398478508,0.006546114593996425
311,0.4,0.9595059394836426,0.009850504028391854
311,0.5,0.9454379260540009,0.01202779985616622
312,0.1,0.9183912992477417,0.13816924671931508
312,0.2,0.9746083557605744,0.004214119829040499
312,0.3,0.9728894770145416,0.006531685977128087
312,0.4,0.9596474170684814,0.00980690377044153
312,0.5,0.9454379260540009,0.01202779985616622
313,0.1,0.9180434763431549,0.13797836634501495
313,0.2,0.9746953904628753,0.004209123707051679
313,0.3,0.9728314578533173,0.006476911144561659
313,0.4,0.958994460105896,0.01017205487966284
313,0.5,0.9454379260540009,0.01202779985616622
314,0.1,0.9183913052082062,0.13815982451749012
314,0.2,0.9747606694698334,0.00419779691958262
314,0.3,0.9727589309215545,0.006415165063190471
314,0.4,0.9592774093151093,0.009963053729408904
314,0.5,0.9454379260540009,0.01202779985616622
315,0.1,0.9180434763431549,0.13797973633775185
315,0.2,0.9743907749652863,0.004454415932783776
315,0.3,0.9727009117603302,0.006371285785070369
315,0.4,0.959473294019699,0.009863419203414023
315,0.5,0.9454379260540009,0.01202779985616622
316,0.1,0.9187826097011567,0.13836593314408926
316,0.2,0.9747606635093689,0.00418650515290573
316,0.3,0.9726718962192535,0.0063512162921081595
316,0.4,0.9599412441253662,0.00978132949187541
316,0.5,0.9454379260540009,0.01202779985616622
317,0.1,0.9191304385662079,0.13854542826820462
317,0.2,0.9749564886093139,0.004144136499338248
317,0.3,0.9728169500827789,0.006463956024162222
317,0.4,0.9593644678592682,0.009914118942099467
317,0.5,0.9454379260540009,0.01202779985616622
318,0.1,0.9186521768569946,0.13830013580045492
318,0.2,0.9753481328487397,0.0042390102774080745
318,0.3,0.9729475021362305,0.006591120805370136
318,0.4,0.9592882871627808,0.009956536400226035
318,0.5,0.9454379260540009,0.01202779985616622
319,0.1,0.9180869638919831,0.13802098033941704
319,0.2,0.974891209602356,0.004246634155514229
319,0.3,0.9727299213409424,0.006392604877030691
319,0.4,0.9595385909080505,0.009838653094895107
319,0.5,0.9454379260540009,0.01202779985616622
320,0.1,0.9185652196407318,0.13825556890269602
320,0.2,0.9751740634441376,0.0041694443007661034
320,0.3,0.9727009117603302,0.006371285785070369
320,0.4,0.9595385909080505,0.009838653094895107
320,0.5,0.9454379260540009,0.01202779985616622
321,0.1,0.9190434813499451,0.1385047618626775
321,0.2,0.9749347329139709,0.004162310807882195
321,0.3,0.9729765117168426,0.0066225416342622625
321,0.4,0.9596147656440734,0.009815173450905346
321,0.5,0.9454379260540009,0.01202779985616622
322,0.1,0.9186956524848938,0.1383352962279086
322,0.2,0.9753481328487397,0.004404539173445617
322,0.3,0.9728894770145416,0.006531685977128087
322,0.4,0.9599738895893097,0.009783932073852395
322,0.5,0.9454379260540009,0.01202779985616622
323,0.1,0.9186087012290954,0.13827938221879568
323,0.2,0.9753481328487397,0.004229069919231568
323,0.3,0.9729910135269165,0.006638668322567409
323,0.4,0.9599738895893097,0.009783932073852395
323,0.5,0.9454379260540009,0.01202779985616622
324,0.1,0.9189130425453186,0.13843414199901
324,0.2,0.9748694598674774,0.004155290938359536
324,0.3,0.9728749752044678,0.006517554109376412
324,0.4,0.9599738895893097,0.009783932073852395
324,0.5,0.9454379260540009,0.01202779985616622
325,0.1,0.9184347867965699,0.1381946587478424
325,0.2,0.9753481328487397,0.0042216014237660806
325,0.3,0.9731940925121307,0.006892648305017354
325,0.4,0.9599738895893097,0.009783932073852395
325,0.5,0.9454379260540009,0.01202779985616622
326,0.1,0.918478262424469,0.1382132063791358
326,0.2,0.9755657136440277,0.004390184621867609
326,0.3,0.9729475021362305,0.006591120805370136
326,0.4,0.9599738895893097,0.009783932073852395
326,0.5,0.9454379260540009,0.01202779985616622
327,0.1,0.918913048505783,0.1384333864253035
327,0.2,0.9750000059604644,0.004644495172645352
327,0.3,0.9730635404586792,0.006723436403304161
327,0.4,0.9599738895893097,0.009783932073852395
327,0.5,0.9454379260540009,0.01202779985616622
328,0.1,0.9195217370986939,0.13875182381961468
328,0.2,0.9753698885440827,0.004398265472886117
328,0.3,0.9727734386920929,0.0064269089542848224
328,0.4,0.9599738895893097,0.009783932073852395
328,0.5,0.9454379260540009,0.01202779985616622
329,0.1,0.9188695669174194,0.13841137509041163
329,0.2,0.9753046154975891,0.0044202757699707915
329,0.3,0.9730925559997559,0.006759231215567696
329,0.4,0.9599738895893097,0.009783932073852395
329,0.5,0.9454379260540009,0.01202779985616622
330,0.1,0.9183043479919434,0.1381252185669016
330,0.2,0.9753698885440827,0.004398265472886117
330,0.3,0.9731940925121307,0.006892648305017354
330,0.4,0.9599738895893097,0.009783932073852395
330,0.5,0.9454379260540009,0.01202779985616622
331,0.1,0.9186956524848938,0.13832163038559037
331,0.2,0.9754351675510406,0.0043858688782427895
331,0.3,0.9730780482292175,0.006741201457702489
331,0.4,0.9599738895893097,0.009783932073852395
331,0.5,0.9454379260540009,0.01202779985616622
332,0.1,0.9189130425453186,0.13843414199901
332,0.2,0.9756745040416718,0.004423308645629702
332,0.3,0.9730055212974549,0.006655078740288306
332,0.4,0.9599738895893097,0.009783932073852395
332,0.5,0.9454379260540009,0.01202779985616622
333,0.1,0.9192608714103698,0.13861909458333457
333,0.2,0.9753046154975891,0.0044202757699707915
333,0.3,0.9729910135269165,0.006638668322567409
333,0.4,0.9599738895893097,0.009783932073852395
333,0.5,0.9454379260540009,0.01202779985616622
334,0.1,0.9187391340732575,0.13834918240232397
334,0.2,0.975282859802246,0.004429725189365385
334,0.3,0.9728749752044678,0.006517554109376412
334,0.4,0.9599738895893097,0.009783932073852395
334,0.5,0.9454379260540009,0.01202779985616622
335,0.1,0.9193478286266327,0.13865957601957363
335,0.2,0.9752610981464386,0.004440223601552959
335,0.3,0.9730055212974549,0.006655078740288306
335,0.4,0.9599738895893097,0.009783932073852395
335,0.5,0.9454379260540009,0.01202779985616622
336,0.1,0.9187391340732575,0.13834432404153665
336,0.2,0.9755439579486846,0.004386768850785206
336,0.3,0.9730780482292175,0.006741201457702489
336,0.4,0.9599738895893097,0.009783932073852395
336,0.5,0.9454379260540009,0.01202779985616622
337,0.1,0.9183043539524078,0.13812567772612133
337,0.2,0.9753046154975891,0.0044202757699707915
337,0.3,0.9731940925121307,0.006892648305017377
337,0.4,0.9599738895893097,0.009783932073852395
337,0.5,0.9454379260540009,0.01202779985616622
338,0.1,0.9189130425453186,0.13843292817022115
338,0.2,0.975065279006958,0.004580347240825194
338,0.3,0.9731940925121307,0.006892648305017377
338,0.4,0.9599738895893097,0.009783932073852395
338,0.5,0.9454379260540009,0.01202779985616622
339,0.1,0.9195652186870575,0.13877491639522846
339,0.2,0.9754351675510406,0.0043858688782427895
339,0.3,0.9731940925121307,0.006892648305017377
339,0.4,0.9599738895893097,0.009783932073852395
339,0.5,0.9454379260540009,0.01202779985616622
340,0.1,0.9194347858428955,0.1387060422939099
340,0.2,0.9752393424510956,0.004451757855855444
340,0.3,0.9731940925121307,0.006892648305017377
340,0.4,0.9599738895893097,0.009783932073852395
340,0.5,0.9454379260540009,0.01202779985616622
341,0.1,0.9190434813499451,0.1385065815120546
341,0.2,0.9755439579486846,0.004386768850785206
341,0.3,0.9731940925121307,0.006892648305017377
341,0.4,0.9599738895893097,0.009783932073852395
341,0.5,0.9454379260540009,0.01202779985616622
342,0.1,0.9191739141941071,0.13857187158532275
342,0.2,0.9753263771533967,0.004411876890445714
342,0.3,0.9731940925121307,0.006892648305017377
342,0.4,0.9599738895893097,0.009783932073852395
342,0.5,0.9454379260540009,0.01202779985616622
343,0.1,0.9194782614707947,0.1387288668221306
343,0.2,0.9755657136440277,0.004390184621867609
343,0.3,0.9731940925121307,0.006892648305017377
343,0.4,0.9599738895893097,0.009783932073852395
343,0.5,0.9454379260540009,0.01202779985616622
344,0.1,0.9194347858428955,0.1387060422939099
344,0.2,0.9755004405975342,0.004383169824410799
344,0.3,0.9731940925121307,0.006892648305017377
344,0.4,0.9599738895893097,0.009783932073852395
344,0.5,0.9454379260540009,0.01202779985616622
345,0.1,0.9195217370986939,0.13875182381961468
345,0.2,0.9756527483463288,0.004414560351347684
345,0.3,0.9731940925121307,0.006892648305017377
345,0.4,0.9599738895893097,0.009783932073852395
345,0.5,0.9454379260540009,0.01202779985616622
346,0.1,0.9196956515312195,0.13884498164032472
346,0.2,0.9756092309951783,0.004400237999969468
346,0.3,0.9731940925121307,0.006892648305017377
346,0.4,0.9599738895893097,0.009783932073852395
346,0.5,0.9454379260540009,0.01202779985616622
347,0.1,0.9193913042545319,0.13868334719839814
347,0.2,0.975174069404602,0.0044925126091888866
347,0.3,0.9731940925121307,0.006892648305017377
347,0.4,0.9599738895893097,0.009783932073852395
347,0.5,0.9454379260540009,0.01202779985616622
348,0.1,0.9192608714103698,0.13861606408194624
348,0.2,0.9754569232463837,0.004383889787170117
348,0.3,0.9731940925121307,0.006892648305017377
348,0.4,0.9599738895893097,0.009783932073852395
348,0.5,0.9454379260540009,0.01202779985616622
349,0.1,0.9196956515312195,0.13884498164032472
349,0.2,0.975174069404602,0.0044925126091888866
349,0.3,0.9731940925121307,0.006892648305017377
349,0.4,0.9599738895893097,0.009783932073852395
349,0.5,0.9454379260540009,0.01202779985616622
350,0.1,0.9196956515312195,0.13884498164032472
350,0.2,0.9754351675510406,0.0043858688782427895
350,0.3,0.9731940925121307,0.006892648305017377
350,0.4,0.9599738895893097,0.009783932073852395
350,0.5,0.9454379260540009,0.01202779985616622
351,0.1,0.9196956515312195,0.13884498164032472
351,0.2,0.9756092309951783,0.004400237999969468
351,0.3,0.9731940925121307,0.006892648305017377
351,0.4,0.9599738895893097,0.009783932073852395
351,0.5,0.9454379260540009,0.01202779985616622
352,0.1,0.9196956515312195,0.13884498164032472
352,0.2,0.9756527483463288,0.004414560351347684
352,0.3,0.9731940925121307,0.006892648305017377
352,0.4,0.9599738895893097,0.009783932073852395
352,0.5,0.9454379260540009,0.01202779985616622
353,0.1,0.9196956515312195,0.13884498164032472
353,0.2,0.9756092309951783,0.004400237999969468
353,0.3,0.9731940925121307,0.006892648305017377
353,0.4,0.9599738895893097,0.009783932073852395
353,0.5,0.9454379260540009,0.01202779985616622
354,0.1,0.9196956515312195,0.13884498164032472
354,0.2,0.9757397770881653,0.004455831651285764
354,0.3,0.9731940925121307,0.006892648305017377
354,0.4,0.9599738895893097,0.009783932073852395
354,0.5,0.9454379260540009,0.01202779985616622
355,0.1,0.9196956515312195,0.13884498164032472
355,0.2,0.9753046154975891,0.0044202757699707915
355,0.3,0.9731940925121307,0.006892648305017377
355,0.4,0.9599738895893097,0.009783932073852395
355,0.5,0.9454379260540009,0.01202779985616622
356,0.1,0.9196956515312195,0.13884498164032472
356,0.2,0.975282859802246,0.004429725189365385
356,0.3,0.9731940925121307,0.006892648305017377
356,0.4,0.9599738895893097,0.009783932073852395
356,0.5,0.9454379260540009,0.01202779985616622
357,0.1,0.9196956515312195,0.13884498164032472
357,0.2,0.9753481328487397,0.004404539173445617
357,0.3,0.9731940925121307,0.006892648305017377
357,0.4,0.9599738895893097,0.009783932073852395
357,0.5,0.9454379260540009,0.01202779985616622
358,0.1,0.9196956515312195,0.13884498164032472
358,0.2,0.9753263771533967,0.004411876890445714
358,0.3,0.9731940925121307,0.006892648305017377
358,0.4,0.9599738895893097,0.009783932073852395
358,0.5,0.9454379260540009,0.01202779985616622
359,0.1,0.9196956515312195,0.13884498164032472
359,0.2,0.9753481328487397,0.004404539173445617
359,0.3,0.9731940925121307,0.006892648305017377
359,0.4,0.9599738895893097,0.009783932073852395
359,0.5,0.9454379260540009,0.01202779985616622
360,0.1,0.9196956515312195,0.13884498164032472
360,0.2,0.9754351675510406,0.0043858688782427895
360,0.3,0.9731940925121307,0.006892648305017377
360,0.4,0.9599738895893097,0.009783932073852395
360,0.5,0.9454379260540009,0.01202779985616622
361,0.1,0.9196956515312195,0.13884498164032472
361,0.2,0.9754786789417267,0.004382989815247965
361,0.3,0.9731940925121307,0.006892648305017377
361,0.4,0.9599738895893097,0.009783932073852395
361,0.5,0.9454379260540009,0.01202779985616622
362,0.1,0.9196956515312195,0.13884498164032472
362,0.2,0.9753698885440827,0.004398265472886117
362,0.3,0.9731940925121307,0.006892648305017377
362,0.4,0.9599738895893097,0.009783932073852395
362,0.5,0.9454379260540009,0.01202779985616622
363,0.1,0.9196956515312195,0.13884498164032472
363,0.2,0.9756092309951783,0.004400237999969468
363,0.3,0.9731940925121307,0.006892648305017377
363,0.4,0.9599738895893097,0.009783932073852395
363,0.5,0.9454379260540009,0.01202779985616622
364,0.1,0.9196956515312195,0.13884498164032472
364,0.2,0.9755221962928772,0.004384429583060225
364,0.3,0.9731940925121307,0.006892648305017377
364,0.4,0.9599738895893097,0.009783932073852395
364,0.5,0.9454379260540009,0.01202779985616622
365,0.1,0.9196956515312195,0.13884498164032472
365,0.2,0.9758050501346588,0.00449760196623368
365,0.3,0.9731940925121307,0.006892648305017377
365,0.4,0.9599738895893097,0.009783932073852395
365,0.5,0.9454379260540009,0.01202779985616622
366,0.1,0.9196956515312195,0.13884498164032472
366,0.2,0.9754569232463837,0.004383889787170117
366,0.3,0.9731940925121307,0.006892648305017377
366,0.4,0.9599738895893097,0.009783932073852395
366,0.5,0.9454379260540009,0.01202779985616622
367,0.1,0.9196956515312195,0.13884498164032472
367,0.2,0.9753263771533967,0.004411876890445714
367,0.3,0.9731940925121307,0.006892648305017377
367,0.4,0.9599738895893097,0.009783932073852395
367,0.5,0.9454379260540009,0.01202779985616622
368,0.1,0.9196956515312195,0.13884498164032472
368,0.2,0.9754786789417267,0.004382989815247965
368,0.3,0.9731940925121307,0.006892648305017377
368,0.4,0.9599738895893097,0.009783932073852395
368,0.5,0.9454379260540009,0.01202779985616622
369,0.1,0.9196956515312195,0.13884498164032472
369,0.2,0.9753481328487397,0.004404539173445617
369,0.3,0.9731940925121307,0.006892648305017377
369,0.4,0.9599738895893097,0.009783932073852395
369,0.5,0.9454379260540009,0.01202779985616622
370,0.1,0.9196956515312195,0.13884498164032472
370,0.2,0.9754134058952332,0.004388926613593215
370,0.3,0.9731940925121307,0.006892648305017377
370,0.4,0.9599738895893097,0.009783932073852395
370,0.5,0.9454379260540009,0.01202779985616622
371,0.1,0.9196956515312195,0.13884498164032472
371,0.2,0.9754351675510406,0.0043858688782427895
371,0.3,0.9731940925121307,0.006892648305017377
371,0.4,0.9599738895893097,0.009783932073852395
371,0.5,0.9454379260540009,0.01202779985616622
372,0.1,0.9196956515312195,0.13884498164032472
372,0.2,0.9755221962928772,0.004384429583060225
372,0.3,0.9731940925121307,0.006892648305017377
372,0.4,0.9599738895893097,0.009783932073852395
372,0.5,0.9454379260540009,0.01202779985616622
373,0.1,0.9196956515312195,0.13884498164032472
373,0.2,0.9756309866905213,0.004406866883684067
373,0.3,0.9731940925121307,0.006892648305017377
373,0.4,0.9599738895893097,0.009783932073852395
373,0.5,0.9454379260540009,0.01202779985616622
374,0.1,0.9196956515312195,0.13884498164032472
374,0.2,0.9756092309951783,0.004400237999969468
374,0.3,0.9731940925121307,0.006892648305017377
374,0.4,0.9599738895893097,0.009783932073852395
374,0.5,0.9454379260540009,0.01202779985616622
375,0.1,0.9196956515312195,0.13884498164032472
375,0.2,0.9757397770881653,0.004455831651285764
375,0.3,0.9731940925121307,0.006892648305017377
375,0.4,0.9599738895893097,0.009783932073852395
375,0.5,0.9454379260540009,0.01202779985616622
376,0.1,0.9196956515312195,0.13884498164032472
376,0.2,0.975282859802246,0.004429725189365385
376,0.3,0.9731940925121307,0.006892648305017377
376,0.4,0.9599738895893097,0.009783932073852395
376,0.5,0.9454379260540009,0.01202779985616622
377,0.1,0.9196956515312195,0.13884498164032472
377,0.2,0.9757180213928223,0.004443952994296445
377,0.3,0.9731940925121307,0.006892648305017377
377,0.4,0.9599738895893097,0.009783932073852395
377,0.5,0.9454379260540009,0.01202779985616622
378,0.1,0.9196956515312195,0.13884498164032472
378,0.2,0.9757832944393158,0.004482667146611812
378,0.3,0.9731940925121307,0.006892648305017377
378,0.4,0.9599738895893097,0.009783932073852395
378,0.5,0.9454379260540009,0.01202779985616622
379,0.1,0.9196956515312195,0.13884498164032472
379,0.2,0.9755004405975342,0.004383169824410799
379,0.3,0.9731940925121307,0.006892648305017377
379,0.4,0.9599738895893097,0.009783932073852395
379,0.5,0.9454379260540009,0.01202779985616622
380,0.1,0.9196956515312195,0.13884498164032472
380,0.2,0.9756962597370148,0.004433107472068647
380,0.3,0.9731940925121307,0.006892648305017377
380,0.4,0.9599738895893097,0.009783932073852395
380,0.5,0.9454379260540009,0.01202779985616622
381,0.1,0.9196956515312195,0.13884498164032472
381,0.2,0.9755439579486846,0.004386768850785206
381,0.3,0.9731940925121307,0.006892648305017377
381,0.4,0.9599738895893097,0.009783932073852395
381,0.5,0.9454379260540009,0.01202779985616622
382,0.1,0.9196956515312195,0.13884498164032472
382,0.2,0.9751087963581085,0.004542290445605903
382,0.3,0.9731940925121307,0.006892648305017377
382,0.4,0.9599738895893097,0.009783932073852395
382,0.5,0.9454379260540009,0.01202779985616622
383,0.1,0.9196956515312195,0.13884498164032472
383,0.2,0.9754351675510406,0.0043858688782427895
383,0.3,0.9731940925121307,0.006892648305017377
383,0.4,0.9599738895893097,0.009783932073852395
383,0.5,0.9454379260540009,0.01202779985616622
384,0.1,0.9196956515312195,0.13884498164032472
384,0.2,0.9750000059604644,0.004644495172645352
384,0.3,0.9731940925121307,0.006892648305017377
384,0.4,0.9599738895893097,0.009783932073852395
384,0.5,0.9454379260540009,0.01202779985616622
385,0.1,0.9196956515312195,0.13884498164032472
385,0.2,0.9757832944393158,0.004482667146611812
385,0.3,0.9731940925121307,0.006892648305017377
385,0.4,0.9599738895893097,0.009783932073852395
385,0.5,0.9454379260540009,0.01202779985616622
386,0.1,0.9196956515312195,0.13884498164032472
386,0.2,0.9754786789417267,0.004382989815247965
386,0.3,0.9731940925121307,0.006892648305017377
386,0.4,0.9599738895893097,0.009783932073852395
386,0.5,0.9454379260540009,0.01202779985616622
387,0.1,0.9196956515312195,0.13884498164032472
387,0.2,0.9753263771533967,0.004411876890445714
387,0.3,0.9731940925121307,0.006892648305017377
387,0.4,0.9599738895893097,0.009783932073852395
387,0.5,0.9454379260540009,0.01202779985616622
388,0.1,0.9196956515312195,0.13884498164032472
388,0.2,0.9753263771533967,0.004411876890445714
388,0.3,0.9731940925121307,0.006892648305017377
388,0.4,0.9599738895893097,0.009783932073852395
388,0.5,0.9454379260540009,0.01202779985616622
389,0.1,0.9196956515312195,0.13884498164032472
389,0.2,0.9753263771533967,0.004411876890445714
389,0.3,0.9731940925121307,0.006892648305017377
389,0.4,0.9599738895893097,0.009783932073852395
389,0.5,0.9454379260540009,0.01202779985616622
390,0.1,0.9196956515312195,0.13884498164032472
390,0.2,0.9755221962928772,0.004384429583060225
390,0.3,0.9731940925121307,0.006892648305017377
390,0.4,0.9599738895893097,0.009783932073852395
390,0.5,0.9454379260540009,0.01202779985616622
391,0.1,0.9196956515312195,0.13884498164032472
391,0.2,0.9756745040416718,0.004423308645629702
391,0.3,0.9731940925121307,0.006892648305017377
391,0.4,0.9599738895893097,0.009783932073852395
391,0.5,0.9454379260540009,0.01202779985616622
392,0.1,0.9196956515312195,0.13884498164032472
392,0.2,0.9759138405323029,0.004587059193733836
392,0.3,0.9731940925121307,0.006892648305017377
392,0.4,0.9599738895893097,0.009783932073852395
392,0.5,0.9454379260540009,0.01202779985616622
393,0.1,0.9196956515312195,0.13884498164032472
393,0.2,0.9759138405323029,0.004587059193733836
393,0.3,0.9731940925121307,0.006892648305017377
393,0.4,0.9599738895893097,0.009783932073852395
393,0.5,0.9454379260540009,0.01202779985616622
394,0.1,0.9196956515312195,0.13884498164032472
394,0.2,0.9759138405323029,0.004587059193733836
394,0.3,0.9731940925121307,0.006892648305017377
394,0.4,0.9599738895893097,0.009783932073852395
394,0.5,0.9454379260540009,0.01202779985616622
395,0.1,0.9196956515312195,0.13884498164032472
395,0.2,0.9759138405323029,0.004587059193733836
395,0.3,0.9731940925121307,0.006892648305017377
395,0.4,0.9599738895893097,0.009783932073852395
395,0.5,0.9454379260540009,0.01202779985616622
396,0.1,0.9196956515312195,0.13884498164032472
396,0.2,0.9759138405323029,0.004587059193733836
396,0.3,0.9731940925121307,0.006892648305017377
396,0.4,0.9599738895893097,0.009783932073852395
396,0.5,0.9454379260540009,0.01202779985616622
397,0.1,0.9196956515312195,0.13884498164032472
397,0.2,0.9759138405323029,0.004587059193733836
397,0.3,0.9731940925121307,0.006892648305017377
397,0.4,0.9599738895893097,0.009783932073852395
397,0.5,0.9454379260540009,0.01202779985616622
398,0.1,0.9196956515312195,0.13884498164032472
398,0.2,0.9759138405323029,0.004587059193733836
398,0.3,0.9731940925121307,0.006892648305017377
398,0.4,0.9599738895893097,0.009783932073852395
398,0.5,0.9454379260540009,0.01202779985616622
399,0.1,0.9196956515312195,0.13884498164032472
399,0.2,0.9759138405323029,0.004587059193733836
399,0.3,0.9731940925121307,0.006892648305017377
399,0.4,0.9599738895893097,0.009783932073852395
399,0.5,0.9454379260540009,0.01202779985616622
400,0.1,0.9196956515312195,0.13884498164032472
400,0.2,0.9759138405323029,0.004587059193733836
400,0.3,0.9731940925121307,0.006892648305017377
400,0.4,0.9599738895893097,0.009783932073852395
400,0.5,0.9454379260540009,0.01202779985616622


==> figures/social-contact-accuracies-mpsn.csv <==
dataset,epoch,mean,std
contact-high-school,0,0.0006000000000000005,0.001341640786499875
contact-high-school,1,0.047400000000000005,0.04653278414193589
contact-high-school,2,0.12940000000000002,0.07398851262189288
contact-high-school,3,0.2448,0.08374186527657479
contact-high-school,4,0.38839999999999997,0.05573419058351885
contact-high-school,5,0.4646,0.066650581392813
contact-high-school,6,0.5326,0.0727103844027798
contact-high-school,7,0.6112,0.1038253340952968
contact-high-school,8,0.6971999999999999,0.11768899693684194
contact-high-school,9,0.7112,0.09092139462194804
contact-high-school,10,0.7263999999999999,0.08057170719303394
contact-high-school,11,0.7434,0.07158421613735806
contact-high-school,12,0.7649999999999999,0.05914389233048499
contact-high-school,13,0.7692,0.07185541037388903
contact-high-school,14,0.791,0.0669850729640567
contact-high-school,15,0.7944,0.07254860439732802
contact-high-school,16,0.7914,0.058123145131694316
contact-high-school,17,0.7931999999999999,0.061836073614032136
contact-high-school,18,0.796,0.07322226437361795
contact-high-school,19,0.7978,0.07580699176197406
contact-high-school,20,0.8108000000000001,0.08356255142107619
contact-high-school,21,0.8347999999999999,0.07051737374576565
contact-high-school,22,0.8581999999999999,0.06793158322901063
contact-high-school,23,0.8802,0.06707607621201464
contact-high-school,24,0.8987999999999999,0.04499111023302267
contact-high-school,25,0.9106,0.04486423965699185
contact-high-school,26,0.9109999999999999,0.05001499775067472
contact-high-school,27,0.9256,0.02688494002225037
contact-high-school,28,0.9288000000000001,0.025400787389370356
contact-high-school,29,0.932,0.023021728866442655
contact-high-school,30,0.9352,0.01900526242912736
contact-high-school,31,0.9269999999999999,0.02253885533916924
contact-high-school,32,0.932,0.02609597670139973
contact-high-school,33,0.9338,0.026827224977622938
contact-high-school,34,0.9336,0.02224410034143883
contact-high-school,35,0.9352,0.01900526242912735
contact-high-school,36,0.9336,0.017401149387324944
contact-high-school,37,0.9334,0.016272676485446384
contact-high-school,38,0.932,0.01256980508997653
contact-high-school,39,0.9301999999999999,0.02057182539299807
contact-high-school,40,0.9286,0.02384952829722209
contact-high-school,41,0.9269999999999999,0.027202941017470846
contact-high-school,42,0.9286,0.027582603212894893
contact-high-school,43,0.9286,0.02384952829722209
contact-high-school,44,0.9219999999999999,0.030016662039607275
contact-high-school,45,0.9187999999999998,0.028287806560424556
contact-high-school,46,0.9187999999999998,0.028287806560424556
contact-high-school,47,0.9206,0.029971653274385734
contact-high-school,48,0.9187999999999998,0.028287806560424556
contact-high-school,49,0.9202,0.027188232748746252
contact-high-school,50,0.9155999999999999,0.03142928570616899
contact-high-school,51,0.9138,0.0294482597108895
contact-high-school,52,0.914,0.03138470965295039
contact-high-school,53,0.914,0.03138470965295039
contact-high-school,54,0.914,0.03138470965295039
contact-high-school,55,0.9176,0.039297582622853516
contact-high-school,56,0.9174,0.03513260593807409
contact-high-school,57,0.9189999999999999,0.03270321085153565
contact-high-school,58,0.9189999999999999,0.036898509454990173
contact-high-school,59,0.9155999999999999,0.033493282908666905
contact-high-school,60,0.914,0.03522782990761704
contact-high-school,61,0.9108,0.03649931506206655
contact-high-school,62,0.9108,0.03328963802747032
contact-high-school,63,0.9108,0.03328963802747032
contact-high-school,64,0.9123999999999999,0.03408518739863399
contact-high-school,65,0.914,0.03238826948140329
contact-high-school,66,0.9155999999999999,0.033493282908666905
contact-high-school,67,0.9155999999999999,0.033493282908666905
contact-high-school,68,0.9206,0.030500819661117277
contact-high-school,69,0.9221999999999999,0.02857796353836288
contact-high-school,70,0.9206,0.031085366332086202
contact-high-school,71,0.9238,0.027068431797944957
contact-high-school,72,0.9238,0.027068431797944957
contact-high-school,73,0.9187999999999998,0.025926820090400583
contact-high-school,74,0.9172,0.028917122955093563
contact-high-school,75,0.9158,0.033237027544592464
contact-high-school,76,0.9174,0.030761989532538322
contact-high-school,77,0.9189999999999999,0.032764309850811725
contact-high-school,78,0.9174,0.030761989532538322
contact-high-school,79,0.9174,0.030761989532538322
contact-high-school,80,0.9174,0.035189487066452065
contact-high-school,81,0.9174,0.035189487066452065
contact-high-school,82,0.9189999999999999,0.03738315128503746
contact-high-school,83,0.9125,0.039770173078158264
contact-high-school,84,0.9145,0.03837099599089567
contact-high-school,85,0.9145,0.03837099599089567
contact-high-school,86,0.9145,0.03837099599089567
contact-high-school,87,0.90225,0.022823598898216405
contact-high-school,88,0.90025,0.019855729651664742
contact-high-school,89,0.90025,0.019855729651664742
contact-high-school,90,0.9125,0.039770173078158264
contact-high-school,91,0.9145,0.03724244889907212
contact-high-school,92,0.9145,0.03724244889907212
contact-high-school,93,0.9125,0.039770173078158264
contact-high-school,94,0.9065,0.040861554873336196
contact-high-school,95,0.9065,0.040861554873336196
contact-high-school,96,0.9045,0.037846179904097735
contact-high-school,97,0.9045,0.037846179904097735
contact-high-school,98,0.9045,0.037846179904097735
contact-high-school,99,0.9176666666666667,0.033291640592396934
contact-primary-school,0,0.0,0.0
contact-primary-school,1,0.0020000000000000005,0.004472135954999581
contact-primary-school,2,0.007200000000000001,0.012833549781724463
contact-primary-school,3,0.0524,0.05274751178965697
contact-primary-school,4,0.1026,0.03711872842649651
contact-primary-school,5,0.12940000000000002,0.03608046562892447
contact-primary-school,6,0.174,0.058485040822418864
contact-primary-school,7,0.1994,0.045861748767355145
contact-primary-school,8,0.2262,0.059175163709110266
contact-primary-school,9,0.2514,0.055707270620629024
contact-primary-school,10,0.2706,0.06232014120651526
contact-primary-school,11,0.2824,0.061055712263472936
contact-primary-school,12,0.29159999999999997,0.05093427137007065
contact-primary-school,13,0.2958,0.038068359565392326
contact-primary-school,14,0.31020000000000003,0.04565851508754963
contact-primary-school,15,0.3266,0.029812748950742502
contact-primary-school,16,0.339,0.046760025662952724
contact-primary-school,17,0.31880000000000003,0.0926860291521867
contact-primary-school,18,0.34040000000000004,0.052500476188316596
contact-primary-school,19,0.3476,0.03868203717489553
contact-primary-school,20,0.33140000000000003,0.06669182858491737
contact-primary-school,21,0.38239999999999996,0.04342004145553068
contact-primary-school,22,0.4046,0.04398636152263563
contact-primary-school,23,0.4124,0.043477580429458096
contact-primary-school,24,0.4412,0.04674077449080189
contact-primary-school,25,0.4542,0.09581336023749502
contact-primary-school,26,0.48999999999999994,0.06500769185257999
contact-primary-school,27,0.5094,0.057361136669351276
contact-primary-school,28,0.5212,0.06558734634058613
contact-primary-school,29,0.5388,0.04254056887254794
contact-primary-school,30,0.5496,0.06921199318037304
contact-primary-school,31,0.5698000000000001,0.06636791393437044
contact-primary-school,32,0.584,0.06704848991588104
contact-primary-school,33,0.603,0.058124865591242476
contact-primary-school,34,0.6,0.04965883607174057
contact-primary-school,35,0.5782,0.03076849037570743
contact-primary-school,36,0.6077999999999999,0.02549901958899597
contact-primary-school,37,0.6032,0.034506521122825505
contact-primary-school,38,0.6295999999999999,0.04030880797046718
contact-primary-school,39,0.6417999999999999,0.042926681679347156
contact-primary-school,40,0.6507999999999999,0.03980829059379464
contact-primary-school,41,0.6622,0.028639134065121426
contact-primary-school,42,0.6508,0.02075331298853262
contact-primary-school,43,0.6766,0.026302091171615985
contact-primary-school,44,0.6858,0.02441720704749008
contact-primary-school,45,0.6714,0.03239290045673587
contact-primary-school,46,0.6721999999999999,0.039657281802967806
contact-primary-school,47,0.666,0.04664761515876238
contact-primary-school,48,0.6786,0.03583015489779522
contact-primary-school,49,0.7003999999999999,0.053495794227210014
contact-primary-school,50,0.6772,0.03627257917490839
contact-primary-school,51,0.6961999999999999,0.04178755795688475
contact-primary-school,52,0.7134,0.05740470364003285
contact-primary-school,53,0.7134,0.05177161384388167
contact-primary-school,54,0.7116,0.058329237951476806
contact-primary-school,55,0.72,0.0685674850056497
contact-primary-school,56,0.7074,0.06712153156774654
contact-primary-school,57,0.7011999999999999,0.0655797224757775
contact-primary-school,58,0.7222,0.0711104774277321
contact-primary-school,59,0.7215999999999999,0.06796543239029673
contact-primary-school,60,0.7132,0.05415440886945405
contact-primary-school,61,0.7196,0.06635736583078024
contact-primary-school,62,0.7218,0.06712823548999333
contact-primary-school,63,0.7134,0.05177161384388167
contact-primary-school,64,0.722,0.061631972222215954
contact-primary-school,65,0.7043999999999999,0.05808872523992927
contact-primary-school,66,0.7243999999999999,0.06827371382896934
contact-primary-school,67,0.7243999999999999,0.06911078063515128
contact-primary-school,68,0.7245999999999999,0.07082584274119155
contact-primary-school,69,0.7178,0.06623971618296684
contact-primary-school,70,0.7327999999999999,0.0720881404948137
contact-primary-school,71,0.7178,0.06357043337904815
contact-primary-school,72,0.7158,0.0677989675437613
contact-primary-school,73,0.6192,0.18521258056622394
contact-primary-school,74,0.6988,0.05423744094258134
contact-primary-school,75,0.703,0.06316248886799815
contact-primary-school,76,0.7182000000000001,0.07347924877133677
contact-primary-school,77,0.7116,0.061792394353997984
contact-primary-school,78,0.7222,0.06719523792650785
contact-primary-school,79,0.7198,0.06517821722017257
contact-primary-school,80,0.7026,0.04861378405349658
contact-primary-school,81,0.6839999999999999,0.026076809620810566
contact-primary-school,82,0.6859999999999999,0.026076809620810572
contact-primary-school,83,0.6859999999999999,0.026076809620810572
contact-primary-school,84,0.6839999999999999,0.030495901363953797
contact-primary-school,85,0.6839999999999999,0.030495901363953797
contact-primary-school,86,0.6839999999999999,0.030495901363953797
contact-primary-school,87,0.6292,0.10762759869104205
contact-primary-school,88,0.6786,0.02982951558440061
contact-primary-school,89,0.6786,0.02982951558440061
contact-primary-school,90,0.6799999999999999,0.03082207001484487
contact-primary-school,91,0.6768,0.029003448070875956
contact-primary-school,92,0.6786,0.02982951558440061
contact-primary-school,93,0.6799999999999999,0.03082207001484487
contact-primary-school,94,0.6799999999999999,0.03082207001484487
contact-primary-school,95,0.6819999999999999,0.026832815729997447
contact-primary-school,96,0.6805999999999999,0.025822470834527014
contact-primary-school,97,0.6819999999999999,0.026832815729997447
contact-primary-school,98,0.6789999999999999,0.027477263328068185
contact-primary-school,99,0.6799999999999999,0.028284271247461877


==> figures/social-contact-accuracies.csv <==
dataset,epoch,mean,std
high-school,0,0.21604786515235902,0.04121145320925406
high-school,1,0.26825296580791474,0.058946535309927814
high-school,2,0.30968506038188937,0.06705604912972743
high-school,3,0.31838264167308805,0.06663250284597534
high-school,4,0.3643541634082794,0.08860796867272352
high-school,5,0.43403549790382384,0.0594464178509629
high-school,6,0.48008663654327394,0.07681772497851856
high-school,7,0.5342593967914582,0.057520868488224
high-school,8,0.5767447888851166,0.07901559657013864
high-school,9,0.6308040261268616,0.06399699055088495
high-school,10,0.6929519891738891,0.05901231674286617
high-school,11,0.6952660083770752,0.040809361148540904
high-school,12,0.747171938419342,0.04284419393712572
high-school,13,0.7414638638496399,0.08934253610004605
high-school,14,0.7394342064857483,0.06891127612352514
high-school,15,0.7939517974853516,0.04197289734348033
high-school,16,0.797249972820282,0.0394395968967406
high-school,17,0.8118173241615295,0.03624083638659733
high-school,18,0.7923142433166503,0.041260400814060495
high-school,19,0.7983194231987,0.0555387944884382
high-school,20,0.8539990425109864,0.05110540640373971
high-school,21,0.8385157585144043,0.05604747380563946
high-school,22,0.8339108467102051,0.050398097375452706
high-school,23,0.848392128944397,0.07752431169560568
high-school,24,0.8605337977409363,0.045472461477575915
high-school,25,0.866044533252716,0.06388955149775984
high-school,26,0.8818045616149902,0.07188381788289996
high-school,27,0.8803508877754211,0.037746628453103837
high-school,28,0.8570404410362243,0.04685341589474165
high-school,29,0.8817152500152587,0.06148587167432438
high-school,30,0.864357841014862,0.05395502118948883
high-school,31,0.8783674716949463,0.05855196973046487
high-school,32,0.8828346610069275,0.061809714377371434
high-school,33,0.8730129361152649,0.08538059053966796
high-school,34,0.912203061580658,0.019223597461023232
high-school,35,0.84020494222641,0.058450518817372545
high-school,36,0.9053213119506835,0.05480101900300874
high-school,37,0.9247339367866516,0.0365123305241942
high-school,38,0.9037169218063354,0.04651889507372511
high-school,39,0.9053156018257141,0.04661252797990979
high-school,40,0.9295144200325012,0.03834415182169253
high-school,41,0.9253062844276428,0.02702436877208409
high-school,42,0.9356951475143432,0.042139959318270054
high-school,43,0.9274784684181213,0.05090306474945865
high-school,44,0.937747323513031,0.04852886944485222
high-school,45,0.9496063351631164,0.036632552282060624
high-school,46,0.9313217997550964,0.060192826952252226
high-school,47,0.9428050518035889,0.03231097523452259
high-school,48,0.9161601901054383,0.09052743380464859
high-school,49,0.9608030319213867,0.03507160787466058
high-school,50,0.9384703636169434,0.04166537420711708
high-school,51,0.9377810239791871,0.04638194459432515
high-school,52,0.954459547996521,0.026701871643761782
high-school,53,0.9175215363502502,0.097944814915503
high-school,54,0.9606466174125672,0.033775120909104596
high-school,55,0.9766630053520202,0.021033335716165134
high-school,56,0.95364990234375,0.04595836415421024
high-school,57,0.9351333737373352,0.038111120366450084
high-school,58,0.957706356048584,0.037880785018094845
high-school,59,0.9677648186683655,0.020809763289748703
high-school,60,0.9517447829246521,0.03308441189025741
high-school,61,0.94342440366745,0.04530547554648205
high-school,62,0.9398847699165345,0.07134342838268087
high-school,63,0.9182718157768249,0.08257101527162848
high-school,64,0.9366454005241394,0.054405731176116
high-school,65,0.9707923054695129,0.02445552781053358
high-school,66,0.949068260192871,0.04588229696951535
high-school,67,0.9734786510467529,0.02116576027051808
high-school,68,0.9489328503608704,0.03907725240332833
high-school,69,0.9694169163703918,0.023369428771624887
high-school,70,0.9620126247406006,0.03831450736491582
high-school,71,0.9599498867988586,0.03433704393351038
high-school,72,0.9425390601158142,0.05302405968633775
high-school,73,0.9636700034141541,0.04287006472463128
high-school,74,0.9344895005226135,0.0847139680743484
high-school,75,0.9780182719230652,0.021677448669677267
high-school,76,0.9795653581619262,0.03065671057936717
high-school,77,0.9617475390434265,0.047699799849270016
high-school,78,0.9735761523246765,0.03283620064974604
high-school,79,0.9766802430152893,0.025651530215887636
high-school,80,0.9736733078956604,0.029370576007216157
high-school,81,0.9822167754173279,0.021278601992908777
high-school,82,0.9839795112609864,0.020434094731309135
high-school,83,0.9805725336074829,0.019923955818617722
high-school,84,0.9572807550430298,0.043381806859953895
high-school,85,0.9869584679603577,0.017744995458391106
high-school,86,0.9765617489814759,0.026584241225210227
high-school,87,0.9739482402801514,0.038564420102506596
high-school,88,0.9751331686973572,0.029373639959270687
high-school,89,0.9796937942504883,0.029554282773091366
high-school,90,0.9807256460189819,0.018707175806072878
high-school,91,0.9841013312339782,0.023846790172405458
high-school,92,0.9669271945953369,0.05807091104690333
high-school,93,0.98391695022583,0.016393805230581968
high-school,94,0.9827320098876953,0.02562644524504257
high-school,95,0.9870802879333496,0.02167097141578
high-school,96,0.9956517219543457,0.006511531984544897
high-school,97,0.9827320098876953,0.025626445245042557
high-school,98,0.9796558856964112,0.03477273505899782
high-school,99,0.9754327416419983,0.033775666611818043
high-school,100,0.9841292977333069,0.021847906079777792
high-school,101,0.97257559299469,0.03760711957484656
high-school,102,0.9784150123596191,0.032033064681201665
high-school,103,0.9855891466140747,0.02031528990589239
high-school,104,0.9884462952613831,0.01582210819036608
high-school,105,0.9884775876998901,0.016516600677890306
high-school,106,0.9840980172157288,0.02196134243976646
high-school,107,0.9842544317245483,0.03128781245498626
high-school,108,0.9855265855789185,0.020536469694175358
high-school,109,0.9884775876998901,0.01651660067789031
high-school,110,0.9810844540596009,0.03486364926134492
high-school,111,0.9854953050613403,0.02246074981183994
high-school,112,0.975620436668396,0.04332349985110063
high-school,113,0.9826694369316101,0.0237331702991429
high-school,114,0.9927632927894592,0.010268229323798903
high-school,115,0.9927632927894592,0.010268229323798894
high-school,116,0.9869864463806153,0.01803847601199692
high-school,117,0.9798435926437378,0.02929688459639838
high-school,118,0.9899061560630799,0.01402151326001943
high-school,119,0.9870490074157715,0.019219842058684315
high-school,120,0.9883837223052978,0.019022693448488504
high-school,121,0.9841292977333069,0.021847906079777775
high-school,122,0.9840667366981506,0.023225362125673093
high-school,123,0.9927632927894592,0.010268229323798917
high-school,124,0.9670490145683288,0.062166785661822856
high-school,125,0.9870490074157715,0.01921984205868433
high-school,126,0.9927632927894592,0.010268229323798903
high-school,127,0.9827633023262023,0.027958206529750285
high-school,128,0.9927320122718811,0.012642907340827325
high-school,129,0.9899374365806579,0.015671237112670256
high-school,130,0.9782898783683777,0.03080469901796083
high-school,131,0.9942544341087342,0.009319409707223898
high-school,132,0.9899061560630799,0.014021513260019434
high-school,133,0.9898748636245728,0.014133849327364438
high-school,134,0.9928258657455444,0.012371988428105999
high-school,135,0.9898748636245728,0.014133849327364438
high-school,136,0.9957142829895019,0.009583154567800822
high-school,137,0.9928571462631226,0.015971906508996346
high-school,138,0.9942857146263122,0.012777530538398587
high-school,139,0.9971428513526917,0.006388778597203041
high-school,140,0.9957142829895019,0.009583154567800806
high-school,141,0.9985714316368103,0.0031943759705977807
high-school,142,0.9914285659790039,0.019166309135601613
high-school,143,0.9942857146263122,0.012777530538398587
high-school,144,0.9957142829895019,0.009583154567800813
high-school,145,0.9957142829895019,0.009583154567800822
high-school,146,0.9971428513526917,0.006388778597203041
high-school,147,0.9928571462631226,0.01597190650899636
high-school,148,0.9957142829895019,0.009583154567800813
high-school,149,0.9971428513526917,0.006388778597203034
high-school,150,0.9885714292526245,0.025555061076797166
high-school,151,0.9899999976158143,0.022360685106199384
high-school,152,0.9985714316368103,0.0031943759705977807
high-school,153,0.9928571462631226,0.015971906508996346
high-school,154,0.9971428513526917,0.006388778597203041
high-school,155,0.9942857146263122,0.012777530538398587
high-school,156,0.9942857146263122,0.012777530538398587
high-school,157,0.9942857146263122,0.012777530538398587
high-school,158,0.9971428513526917,0.006388778597203041
high-school,159,0.9899999976158143,0.02236068510619939
high-school,160,0.9928571462631226,0.015971906508996346
high-school,161,0.9899999976158143,0.0223606851061994
high-school,162,0.9985714316368103,0.0031943759705977807
high-school,163,0.9971428513526917,0.006388778597203041
high-school,164,1.0,0.0
high-school-graph,0,0.1329282596707344,0.029050904165688417
high-school-graph,1,0.1938609480857849,0.01873790100061297
high-school-graph,2,0.19764188379049302,0.08979884172474212
high-school-graph,3,0.19328596591949462,0.045708533252445026
high-school-graph,4,0.24584342539310455,0.05250010671997207
high-school-graph,5,0.24912942349910736,0.021202228461693694
high-school-graph,6,0.2548353224992752,0.04830921820763196
high-school-graph,7,0.2594499945640564,0.08990008578162842
high-school-graph,8,0.30469928979873656,0.02688631622340895
high-school-graph,9,0.34501726627349855,0.06217835142906002
high-school-graph,10,0.4343263626098633,0.024023895777438114
high-school-graph,11,0.34454532861709597,0.055053124899551574
high-school-graph,12,0.3446192443370819,0.06852715223555395
high-school-graph,13,0.324748158454895,0.040856324437168676
high-school-graph,14,0.4002294898033142,0.06312518455972704
high-school-graph,15,0.35678920745849607,0.05913605732877074
high-school-graph,16,0.35732167661190034,0.11429035651897278
high-school-graph,17,0.43409769535064696,0.13098638702612064
high-school-graph,18,0.43687698245048523,0.07751709736424456
high-school-graph,19,0.42996769547462466,0.07459366951919542
high-school-graph,20,0.3939490020275116,0.0898951781532637
high-school-graph,21,0.3719078838825226,0.142691543879656
high-school-graph,22,0.4947649657726288,0.10519070447080668
high-school-graph,23,0.4131887048482895,0.12205961610223748
high-school-graph,24,0.3728567659854889,0.0693298780102893
high-school-graph,25,0.3951274394989014,0.12973275148938693
high-school-graph,26,0.4390791118144989,0.17600673058770686
high-school-graph,27,0.45970425605773924,0.16651659041552241
high-school-graph,28,0.40867040753364564,0.08597254570439987
high-school-graph,29,0.5150417625904083,0.04685593863302564
high-school-graph,30,0.5131955087184906,0.0590312578089049
high-school-graph,31,0.4897066831588745,0.07516648319828155
high-school-graph,32,0.4251358866691589,0.07201401786165973
high-school-graph,33,0.4433542311191559,0.08358396357223298
high-school-graph,34,0.4199052333831787,0.11859588235616722
high-school-graph,35,0.4470038950443268,0.15441000045386516
high-school-graph,36,0.5517028033733368,0.05768183438178767
high-school-graph,37,0.45601323843002317,0.13956653865506558
high-school-graph,38,0.548811012506485,0.16264089585268768
high-school-graph,39,0.5591801047325134,0.09951666434356098
high-school-graph,40,0.5263351798057556,0.0963519589471755
high-school-graph,41,0.5412151634693145,0.1352294193060801
high-school-graph,42,0.5413371860980988,0.08763374984888044
high-school-graph,43,0.5180815577507019,0.08726408071237174
high-school-graph,44,0.498077517747879,0.0969803978899096
high-school-graph,45,0.5047986090183259,0.12897628250045848
high-school-graph,46,0.4376952886581421,0.13871636438030305
high-school-graph,47,0.4329176992177963,0.15603393928352172
high-school-graph,48,0.529135262966156,0.10405523360436994
high-school-graph,49,0.5031881272792816,0.1588538347341285
high-school-graph,50,0.5345134913921357,0.13919806581312055
high-school-graph,51,0.5117133498191834,0.06536738003980874
high-school-graph,52,0.567539370059967,0.022342542001911117
high-school-graph,53,0.5565535545349121,0.08984896390752808
high-school-graph,54,0.616482961177826,0.15534452107793362
high-school-graph,55,0.5209615588188171,0.10047171279051384
high-school-graph,56,0.606281852722168,0.05038948237788612
high-school-graph,57,0.59426189661026,0.11030419127364986
high-school-graph,58,0.6690105676651001,0.0659753086567906
high-school-graph,59,0.6077874422073364,0.11474642804989836
high-school-graph,60,0.5755276143550873,0.1278681212144956
high-school-graph,61,0.43655571937561033,0.1837409268494372
high-school-graph,62,0.5517216265201569,0.1047024417871853
high-school-graph,63,0.5693419575691223,0.05698013229784061
high-school-graph,64,0.5791573524475098,0.1074258304325018
high-school-graph,65,0.5645472228527069,0.2051775553111532
high-school-graph,66,0.5994808316230774,0.05181777949058898
high-school-graph,67,0.5716185688972473,0.13722963258569115
high-school-graph,68,0.5893032908439636,0.061104390589110456
high-school-graph,69,0.5680761456489563,0.05102869043079769
high-school-graph,70,0.566321861743927,0.11577423450093045
high-school-graph,71,0.5883038163185119,0.10862270303404697
high-school-graph,72,0.6219985604286193,0.13210995337186626
high-school-graph,73,0.7513265013694763,0.030379928075341595
high-school-graph,74,0.581433629989624,0.0999347465278879
high-school-graph,75,0.6392977118492127,0.08604122813962935
high-school-graph,76,0.5873256027698517,0.15306312603871472
high-school-graph,77,0.48758516311645506,0.12633015417113766
high-school-graph,78,0.6588866472244262,0.054190592427412435
high-school-graph,79,0.6594465970993042,0.06139018195456845
high-school-graph,80,0.5614017844200134,0.15711060471118837
high-school-graph,81,0.5243361115455627,0.1611036703605301
high-school-graph,82,0.5260200440883637,0.15142174158424385
high-school-graph,83,0.695070481300354,0.08993963530818577
high-school-graph,84,0.6261111617088317,0.20354922131148295
high-school-graph,85,0.6246688306331635,0.09453496513516771
high-school-graph,86,0.6470031142234802,0.10662383004134514
high-school-graph,87,0.7237577080726624,0.11625856065808397
high-school-graph,88,0.6119374752044677,0.10619845413242755
high-school-graph,89,0.6371174573898315,0.07572764523699309
high-school-graph,90,0.6610121130943298,0.09813149225101626
high-school-graph,91,0.7095869064331055,0.05582890040446025
high-school-graph,92,0.5760323405265808,0.11482540855712313
high-school-graph,93,0.6563987553119659,0.16078914749848688
high-school-graph,94,0.6653246641159057,0.1172226203671206
high-school-graph,95,0.6187570869922638,0.17300210394907917
high-school-graph,96,0.7047712326049804,0.07450407634100044
high-school-graph,97,0.5691112697124481,0.20207053224153418
high-school-graph,98,0.6043461620807647,0.109234210310635
high-school-graph,99,0.7256643772125244,0.08108885588594633
high-school-graph,100,0.6450076937675476,0.048029423806689654
high-school-graph,101,0.665046775341034,0.0738527325107727
high-school-graph,102,0.6235386848449707,0.13188700709038906
high-school-graph,103,0.6383526802062989,0.06185238599993175
high-school-graph,104,0.5221824407577514,0.029415407128528838
high-school-graph,105,0.660242247581482,0.033514474890319314
high-school-graph,106,0.6189688742160797,0.1324708098090924
high-school-graph,107,0.7232026576995849,0.07024606262536039
high-school-graph,108,0.6951271057128906,0.05276737325488584
high-school-graph,109,0.7232649922370911,0.028454333713036295
high-school-graph,110,0.6939038157463073,0.09574131393022077
high-school-graph,111,0.7343740701675415,0.08919454939231883
high-school-graph,112,0.7098829627037049,0.07985060772433492
high-school-graph,113,0.6696453809738159,0.05527519195316775
high-school-graph,114,0.6574394822120666,0.07516757636950631
high-school-graph,115,0.7180680155754089,0.08439772509009
high-school-graph,116,0.6156897604465484,0.1385984944607558
high-school-graph,117,0.6492321372032166,0.1108181147011826
high-school-graph,118,0.686018705368042,0.15600738308418155
high-school-graph,119,0.6347141325473785,0.1210633397254868
high-school-graph,120,0.6692991316318512,0.14671570828975833
high-school-graph,121,0.7165511250495911,0.1280105682512013
high-school-graph,122,0.6866113781929016,0.10073827898950637
high-school-graph,123,0.7149740576744079,0.03863754838644168
high-school-graph,124,0.5960968017578125,0.15369511745560932
high-school-graph,125,0.6967303991317749,0.12005431629583872
high-school-graph,126,0.6189199268817902,0.14044942183273457
high-school-graph,127,0.7005709171295166,0.06207682205128828
high-school-graph,128,0.6707704663276672,0.16338385302028247
high-school-graph,129,0.728538966178894,0.07272498411718283
high-school-graph,130,0.5739416956901551,0.15064926574916693
high-school-graph,131,0.5931598246097565,0.12057301806329017
high-school-graph,132,0.629800659418106,0.12127167693481752
high-school-graph,133,0.6720983862876893,0.10785497361144722
high-school-graph,134,0.6173591792583466,0.20205389717682795
high-school-graph,135,0.7267397999763489,0.10039057302666869
high-school-graph,136,0.5867324471473694,0.20713647020826012
high-school-graph,137,0.7094254970550538,0.08849602432240329
high-school-graph,138,0.6868656992912292,0.0463851830044869
high-school-graph,139,0.7009015679359436,0.03917138340701971
high-school-graph,140,0.7615450978279114,0.05980701250189368
high-school-graph,141,0.7743219375610352,0.050391661220580974
high-school-graph,142,0.6654411137104035,0.12182556989466907
high-school-graph,143,0.6980913758277894,0.09459135271970807
high-school-graph,144,0.7068226575851441,0.06943326316008046
high-school-graph,145,0.7661048173904419,0.08037982613210522
high-school-graph,146,0.7667575001716613,0.10390708817983217
high-school-graph,147,0.7668839216232299,0.07025834921743718
high-school-graph,148,0.7552905678749084,0.11571321507442094
high-school-graph,149,0.7001574873924256,0.16356695985841543
high-school-graph,150,0.7651831388473511,0.08467038943601622
high-school-graph,151,0.7215876698493957,0.11242166881164266
high-school-graph,152,0.7144201815128326,0.1846136726050266
high-school-graph,153,0.7246188879013061,0.109170903454495
high-school-graph,154,0.7678585290908814,0.09122217746879581
high-school-graph,155,0.7363915801048279,0.14472886521721195
high-school-graph,156,0.7913122177124023,0.07094842142017423
high-school-graph,157,0.7362857699394226,0.1402032751643056
high-school-graph,158,0.7538519024848938,0.1260139034721989
high-school-graph,159,0.7281376123428345,0.14006582545683346
high-school-graph,160,0.8102540135383606,0.060332170506813144
high-school-graph,161,0.7281376123428345,0.14006582545683346
high-school-graph,162,0.7534815311431885,0.11058057503375815
high-school-graph,163,0.8182963490486145,0.05167634050218377
high-school-graph,164,0.7782963514328003,0.12435047814266287
high-school-graph,165,0.8227407932281494,0.047293748813979755
high-school-scnn,0,0.12176056504249573,0.053985904867803663
high-school-scnn,1,0.0998759925365448,0.04820610786904541
high-school-scnn,2,0.12001096680760384,0.056030949077057086
high-school-scnn,3,0.07755021303892136,0.04461041273553172
high-school-scnn,4,0.11812517419457436,0.08242683894491414
high-school-scnn,5,0.1150323748588562,0.051080458821757276
high-school-scnn,6,0.13112120628356932,0.05275967667692748
high-school-scnn,7,0.09594254717230796,0.05546961051384293
high-school-scnn,8,0.10005830526351929,0.04331300817775719
high-school-scnn,9,0.13008432537317277,0.06701847736199908
high-school-scnn,10,0.1037720188498497,0.02525975858493505
high-school-scnn,11,0.16473257839679717,0.03992911006916085
high-school-scnn,12,0.11552971117198467,0.06597854292742829
high-school-scnn,13,0.10975398495793343,0.06278160176834513
high-school-scnn,14,0.07182235047221183,0.03937822233455064
high-school-scnn,15,0.12418633550405503,0.054297314278231215
high-school-scnn,16,0.07657946981489658,0.060524569112891495
high-school-scnn,17,0.0676748301833868,0.04711908120023738
high-school-scnn,18,0.11098362281918525,0.07525639256968814
high-school-scnn,19,0.09299115985631942,0.06872893563816719
high-school-scnn,20,0.04828347060829401,0.05162202628563369
high-school-scnn,21,0.09567364379763603,0.04666452154467543
high-school-scnn,22,0.12213215306401252,0.06402656429136903
high-school-scnn,23,0.09857238605618476,0.03718183953884238
high-school-scnn,24,0.15688657239079476,0.07463262162234333
high-school-scnn,25,0.062381214648485186,0.05107002785615128
high-school-scnn,26,0.08319148514419794,0.061604736030197706
high-school-scnn,27,0.06774792969226837,0.0667411201283974
high-school-scnn,28,0.08580740243196487,0.07312474630906328
high-school-scnn,29,0.1762457385659218,0.06735600347220543
high-school-scnn,30,0.11284635327756405,0.06763363626510256
high-school-scnn,31,0.14660392627120017,0.08929826689813025
high-school-scnn,32,0.11279022246599198,0.05663305390185243
high-school-scnn,33,0.13232821747660636,0.0708793983070974
high-school-scnn,34,0.15229784697294235,0.05489573526332432
high-school-scnn,35,0.07471891678869724,0.06580395726192595
high-school-scnn,36,0.1398074183613062,0.07222107556629054
high-school-scnn,37,0.10619735382497311,0.06698642587337857
high-school-scnn,38,0.14775393456220626,0.07753970244222165
high-school-scnn,39,0.11666231453418732,0.06370200491228963
high-school-scnn,40,0.09420382753014564,0.04348769571069875
high-school-scnn,41,0.13683775514364244,0.0793049700639849
high-school-scnn,42,0.07664343155920506,0.03939858472644072
high-school-scnn,43,0.08643875308334828,0.05508854621970337
high-school-scnn,44,0.10698055997490882,0.05194898507654719
high-school-scnn,45,0.12581714801490307,0.09223332084068232
high-school-scnn,46,0.10690963640809059,0.06249297942918946
high-school-scnn,47,0.1719985730946064,0.07750023147334732
high-school-scnn,48,0.1468127816915512,0.07219196498718738
high-school-scnn,49,0.10590234436094761,0.05289666750816795
high-school-scnn,50,0.07441172525286674,0.03755304472642404
high-school-scnn,51,0.10578747391700745,0.0483878618907204
high-school-scnn,52,0.12138941138982773,0.03761209500332742
high-school-scnn,53,0.12198508605360985,0.07497264511184919
high-school-scnn,54,0.143990620970726,0.06625873300282425
high-school-scnn,55,0.16310263574123382,0.03322643493793094
high-school-scnn,56,0.13795817643404007,0.11137079987627195
high-school-scnn,57,0.1475825011730194,0.013762910045094608
high-school-scnn,58,0.07086944729089736,0.0231923692968729
high-school-scnn,59,0.10968697816133499,0.05491270944177006
high-school-scnn,60,0.16404683738946915,0.10029380026560582
high-school-scnn,61,0.12791135981678964,0.06387705373052052
high-school-scnn,62,0.09965625703334809,0.03691902653749911
high-school-scnn,63,0.11355080604553222,0.01915772340134203
high-school-scnn,64,0.11507936865091324,0.04705700977781312
high-school-scnn,65,0.1146499078720808,0.07642947213318634
high-school-scnn,66,0.05454130135476589,0.053386360413322086
high-school-scnn,67,0.12036732658743858,0.07377987268567802
high-school-scnn,68,0.12423158437013626,0.07086562722114491
high-school-scnn,69,0.10904953479766846,0.07379888762103277
high-school-scnn,70,0.12768074683845043,0.08023026484483783
high-school-scnn,71,0.08807696327567101,0.06859818569217177
high-school-scnn,72,0.08544103428721428,0.052537294938801736
high-school-scnn,73,0.12463711239397526,0.05497399377213839
high-school-scnn,74,0.12073195055127144,0.05131652919755683
high-school-scnn,75,0.10878542102873326,0.07086251091590157
high-school-scnn,76,0.14198169112205505,0.08641437616851955
high-school-scnn,77,0.07443783208727836,0.04369752520145333
high-school-scnn,78,0.1149892970919609,0.036980082376489844
high-school-scnn,79,0.12214042022824287,0.08145181671263463
high-school-scnn,80,0.15224954783916472,0.04028884033034138
high-school-scnn,81,0.1227152094244957,0.07415328456981063
high-school-scnn,82,0.11736720204353332,0.07577954061508702
high-school-scnn,83,0.13846204429864883,0.050275936581235824
high-school-scnn,84,0.11502019017934799,0.04882289083824574
high-school-scnn,85,0.13173906803131102,0.04109808522190702
high-school-scnn,86,0.11655397117137908,0.03994158192965164
high-school-scnn,87,0.11349336877465248,0.04373837423578013
high-school-scnn,88,0.1167210578918457,0.035509436618752784
high-school-scnn,89,0.12337397187948226,0.022862027316282826
high-school-scnn,90,0.09495222494006157,0.030170728049315528
high-school-scnn,91,0.21487137973308562,0.012598193644934308
high-school-scnn,92,0.1428540974855423,0.04435364296818111
high-school-scnn,93,0.15020929276943207,0.049811770960745606
high-school-scnn,94,0.1045430414378643,0.047145742934621135
high-school-scnn,95,0.14657172411680222,0.11249920654340004
high-school-scnn,96,0.13037976771593093,0.0930329421817248
high-school-scnn,97,0.13701745718717576,0.03810588400739169
high-school-scnn,98,0.092721389234066,0.029040075405555792
high-school-scnn,99,0.14459847882390023,0.0636653829969214
high-school-scnn,100,0.10407050624489785,0.04226876550191973
high-school-scnn,101,0.1327102467417717,0.08984080526678344
high-school-scnn,102,0.14439136385917664,0.06132566382301973
high-school-scnn,103,0.14750679172575473,0.090343101851153
high-school-scnn,104,0.10234440416097641,0.045137736568678706
high-school-scnn,105,0.1274218514561653,0.03139869038036538
high-school-scnn,106,0.12522756457328796,0.024697813402185593
high-school-scnn,107,0.08956766799092293,0.04539880076627498
high-school-scnn,108,0.06264010872691869,0.045326454936943164
high-school-scnn,109,0.09960709102451801,0.06032344716814303
high-school-scnn,110,0.10354097038507462,0.039374360782302664
high-school-scnn,111,0.13293868601322173,0.07402575866426755
high-school-scnn,112,0.10485806614160538,0.06686390422928065
high-school-scnn,113,0.1615932196378708,0.05223049907935812
high-school-scnn,114,0.1466561384499073,0.08022580272735098
high-school-scnn,115,0.10922488570213318,0.048176123090760796
high-school-scnn,116,0.15256065577268602,0.06067915329969665
high-school-scnn,117,0.12589242234826087,0.0832849068489529
high-school-scnn,118,0.11655049175024032,0.04183608083016806
high-school-scnn,119,0.07751366086304187,0.06238780039354043
high-school-scnn,120,0.112665344029665,0.06192032247091667
high-school-scnn,121,0.10078843049705029,0.086642906982255
high-school-scnn,122,0.11572638303041458,0.04117786249114487
high-school-scnn,123,0.11704521849751473,0.0920660590991149
high-school-scnn,124,0.10532364025712013,0.04887417768018667
high-school-scnn,125,0.14747241213917733,0.054621560057638394
high-school-scnn,126,0.1041684091091156,0.05976578935130063
high-school-scnn,127,0.11731759905815124,0.06989029246056414
high-school-scnn,128,0.12112007290124893,0.03258919815976515
high-school-scnn,129,0.12461666315793991,0.06229894944739214
high-school-scnn,130,0.1178793340921402,0.04596926712575984
high-school-scnn,131,0.1167811021208763,0.020787979067224426
high-school-scnn,132,0.1459038257598877,0.07772999891586398
high-school-scnn,133,0.11727452501654625,0.04000497074340476
high-school-scnn,134,0.11677762269973754,0.056511684216376
high-school-scnn,135,0.10299272611737251,0.06716297400219089
high-school-scnn,136,0.12997859269380568,0.029849673334693037
high-school-scnn,137,0.08994796052575112,0.040871403014950125
high-school-scnn,138,0.10911045037209988,0.10246434997674055
high-school-scnn,139,0.11642865985631942,0.06708572302496241
high-school-scnn,140,0.17051830887794495,0.035276350566352956
high-school-scnn,141,0.09113756641745567,0.06442692069401558
high-school-scnn,142,0.06455722749233246,0.04004271943679055
high-school-scnn,143,0.12386695891618729,0.04357305851518181
high-school-scnn,144,0.0920182392001152,0.06615233779181622
high-school-scnn,145,0.0979954220354557,0.05495643177611799
high-school-scnn,146,0.11300778016448021,0.050408902974158655
high-school-scnn,147,0.11635729856789112,0.08880970482849879
high-school-scnn,148,0.10407572835683823,0.032498633326063675
high-school-scnn,149,0.1325401172041893,0.05872127869823247
high-school-scnn,150,0.14043006747961045,0.08425556289180644
high-school-scnn,151,0.19167754501104356,0.09270806648229485
high-school-scnn,152,0.19167754501104356,0.09270806648229485
high-school-scnn,153,0.1715717248618603,0.11906188831445404
high-school-scnn,154,0.199878603592515,0.10078420651784446
high-school-scnn,155,0.23585744202136993,0.06750170969259316
high-school-scnn,156,0.23770929276943206,0.06355285619146421
high-school-scnn,157,0.22845003455877305,0.08348340360729863
primary-school,0,0.142909374833107,0.0479390576088459
primary-school,1,0.18981898427009583,0.06738319393262884
primary-school,2,0.1695784330368042,0.03816908144275665
primary-school,3,0.21712089478969573,0.02578887292836285
primary-school,4,0.2022988647222519,0.05114266881557061
primary-school,5,0.2545259267091751,0.05548058381991184
primary-school,6,0.2563321769237518,0.05409803762122626
primary-school,7,0.3191167712211609,0.026662277139007953
primary-school,8,0.3477738618850708,0.037922957970888696
primary-school,9,0.3580273866653442,0.02490344786747735
primary-school,10,0.4105905830860138,0.028121173079076182
primary-school,11,0.43327770233154295,0.030932840669650876
primary-school,12,0.4195744335651398,0.031598315931078806
primary-school,13,0.4610850870609283,0.04294745960932379
primary-school,14,0.4723671317100525,0.06897473443232971
primary-school,15,0.5173871099948884,0.027259691398767546
primary-school,16,0.49663551449775695,0.020724952953227425
primary-school,17,0.5442883253097535,0.03388241914921544
primary-school,18,0.5304057836532593,0.03280446083521467
primary-school,19,0.5271164417266846,0.05630118099130526
primary-school,20,0.5583892822265625,0.06434200888163977
primary-school,21,0.5918023943901062,0.05662155291311219
primary-school,22,0.616064977645874,0.03286332932934986
primary-school,23,0.5961931347846985,0.03687933000594632
primary-school,24,0.6625242948532104,0.06123094253947992
primary-school,25,0.6593720555305481,0.04874606798474668
primary-school,26,0.6484143137931824,0.03076288796758528
primary-school,27,0.6442952632904053,0.06015984119310775
primary-school,28,0.6652600765228271,0.07032263038910644
primary-school,29,0.6694324612617493,0.08717373666620898
primary-school,30,0.6443508625030517,0.08218254605339217
primary-school,31,0.6898392796516418,0.08625249646953405
primary-school,32,0.6910975456237793,0.05170134428057438
primary-school,33,0.6830781698226929,0.05287318559148176
primary-school,34,0.658692991733551,0.11063836233221502
primary-school,35,0.7101871848106385,0.07124467299893407
primary-school,36,0.6671600341796875,0.05721749092908228
primary-school,37,0.7017231225967407,0.06650585715914822
primary-school,38,0.6526769995689392,0.04966159395008767
primary-school,39,0.690976595878601,0.03964696626823348
primary-school,40,0.7015684127807618,0.03467902696060638
primary-school,41,0.6897603273391724,0.0793718173622549
primary-school,42,0.6877248287200928,0.049865307040865066
primary-school,43,0.6690503835678101,0.052867233965749987
primary-school,44,0.733565092086792,0.02626963323968179
primary-school,45,0.6991499781608581,0.02834160775472536
primary-school,46,0.7514803171157837,0.06577653878992192
primary-school,47,0.7434237480163575,0.06181826925260861
primary-school,48,0.6911996960639953,0.04132129492743073
primary-school,49,0.7379884481430053,0.06513285977412037
primary-school,50,0.7225369930267334,0.0706977033327793
primary-school,51,0.7445186018943787,0.03283789391246905
primary-school,52,0.6973928093910218,0.0682279839040513
primary-school,53,0.7370561718940735,0.09321349276498422
primary-school,54,0.7097737789154053,0.07530206943884458
primary-school,55,0.7171009302139282,0.04837706983642793
primary-school,56,0.7698488354682922,0.05636185017208084
primary-school,57,0.7220077991485596,0.07525356681298535
primary-school,58,0.7739832043647766,0.08842851065832272
primary-school,59,0.7291034936904908,0.07645468994121844
primary-school,60,0.7929104566574097,0.04992699921835235
primary-school,61,0.7505979657173156,0.04445356915136083
primary-school,62,0.7832040548324585,0.05440384486949803
primary-school,63,0.754755187034607,0.04043463063073538
primary-school,64,0.7530447840690613,0.03997951010547158
primary-school,65,0.767081618309021,0.03882119699636622
primary-school,66,0.7911306977272033,0.046570142844080495
primary-school,67,0.7854387283325195,0.04187850821460504
primary-school,68,0.7853827357292176,0.06792915440539501
primary-school,69,0.8181695461273193,0.05955622049762374
primary-school,70,0.7668429374694824,0.05817032753590556
primary-school,71,0.8059300899505615,0.0405912540664997
primary-school,72,0.7606028079986572,0.03126635325769019
primary-school,73,0.7998730421066285,0.04128861459525706
primary-school,74,0.771079158782959,0.04848622840075208
primary-school,75,0.7789765954017639,0.06748462311454966
primary-school,76,0.8330389857292175,0.051970166966875106
primary-school,77,0.7770141720771789,0.060342325141768856
primary-school,78,0.7887977123260498,0.06539664033651674
primary-school,79,0.8020704984664917,0.04288855931810037
primary-school,80,0.8384335517883301,0.03074740923900432
primary-school,81,0.7591312885284424,0.0929007428444094
primary-school,82,0.7953556060791016,0.05743792384389145
primary-school,83,0.8231699705123902,0.0358135779944747
primary-school,84,0.8226504325866699,0.020894263242801553
primary-school,85,0.8140894293785095,0.05712109241202483
primary-school,86,0.8214954495429992,0.06352238122174923
primary-school,87,0.8521245241165161,0.0363709327990134
primary-school,88,0.8396111845970153,0.04990394644014991
primary-school,89,0.8300253391265869,0.06557279235775645
primary-school,90,0.846607792377472,0.04294904908059834
primary-school,91,0.8376984477043152,0.05410943448266314
primary-school,92,0.8158435106277466,0.07464805462175272
primary-school,93,0.8263593316078186,0.05860634895649535
primary-school,94,0.7990664958953857,0.05955294020737988
primary-school,95,0.8101243734359741,0.013798205139153117
primary-school,96,0.8448424935340881,0.023622980446024063
primary-school,97,0.8369939208030701,0.03277391158818793
primary-school,98,0.8446548581123352,0.03305013383953709
primary-school,99,0.8082845568656921,0.08173179438550283
primary-school,100,0.8078577399253846,0.05267343638567723
primary-school,101,0.8286997079849243,0.053550324316549554
primary-school,102,0.8286332011222839,0.08648003727061687
primary-school,103,0.8418432950973511,0.03206434953031203
primary-school,104,0.8819980025291443,0.05622145306759003
primary-school,105,0.8300526380538941,0.0716586048203184
primary-school,106,0.8293814301490784,0.037113420882910454
primary-school,107,0.8392669677734375,0.043548056103657085
primary-school,108,0.8003346800804139,0.07367725427070766
primary-school,109,0.8366419196128845,0.06884027495992065
primary-school,110,0.7992132663726806,0.07584569677139463
primary-school,111,0.8170163631439209,0.039069833902478944
primary-school,112,0.8565486311912537,0.05366541163123186
primary-school,113,0.8491878032684326,0.05452195317061169
primary-school,114,0.8487285852432251,0.023323752788500084
primary-school,115,0.8503834128379821,0.08441657758552143
primary-school,116,0.8649893403053284,0.03883202619808288
primary-school,117,0.866051709651947,0.08157509191928665
primary-school,118,0.8553659319877625,0.05587638551786352
primary-school,119,0.8642760872840881,0.060602336089519336
primary-school,120,0.8565852046012878,0.04088060272599269
primary-school,121,0.8384224891662597,0.06432688844927686
primary-school,122,0.8615342617034912,0.019262160513425237
primary-school,123,0.8575284004211425,0.05262003661428128
primary-school,124,0.8667088866233825,0.03357369407498382
primary-school,125,0.8612330555915833,0.027487724829574546
primary-school,126,0.8657764554023742,0.07366002223608525
primary-school,127,0.8522780179977417,0.012375387392238589
primary-school,128,0.8177206635475158,0.08528098940388022
primary-school,129,0.8811685562133789,0.018393935223682635
primary-school,130,0.8751079559326171,0.02666660343873618
primary-school,131,0.8476074814796448,0.03387255204867974
primary-school,132,0.8822357177734375,0.0484378158378106
primary-school,133,0.8467496156692504,0.03968032540542945
primary-school,134,0.8648119449615479,0.04865577278117195
primary-school,135,0.8505703449249268,0.05051805838840196
primary-school,136,0.8506155133247375,0.054182990628882405
primary-school,137,0.8506266117095947,0.03216060515277634
primary-school,138,0.8492551803588867,0.059255148227160034
primary-school,139,0.8113383293151856,0.060470959823376434
primary-school,140,0.8483401656150817,0.04545206776124432
primary-school,141,0.8377882719039917,0.047899701715585816
primary-school,142,0.8147457361221313,0.042306086270148285
primary-school,143,0.842511785030365,0.0506698131367811
primary-school,144,0.8503514647483825,0.05008090750336644
primary-school,145,0.8447441697120667,0.05913841348693421
primary-school,146,0.870490550994873,0.019536902898961858
primary-school,147,0.8849638938903809,0.04475353771366079
primary-school,148,0.8545536637306214,0.016110131647476315
primary-school,149,0.8794916033744812,0.02616443331019762
primary-school,150,0.8453180193901062,0.01880723826112328
primary-school,151,0.8807121276855469,0.0471938874725096
primary-school,152,0.8888475179672242,0.06719934292522513
primary-school,153,0.8864652276039123,0.06139519044737915
primary-school,154,0.8873079180717468,0.04819255474787202
primary-school,155,0.8973442077636719,0.038479365050207756
primary-school,156,0.8987219095230102,0.04503494335235445
primary-school,157,0.8863762378692627,0.044165540947355045
primary-school,158,0.9081701397895813,0.04972971011350878
primary-school,159,0.8928262114524841,0.05191979951377603
primary-school,160,0.9146201133728027,0.029060763778516217
primary-school,161,0.9072127103805542,0.033736226990281844
primary-school,162,0.9220275282859802,0.03316051890695661
primary-school,163,0.9022744417190551,0.04048087089976592
primary-school,164,0.9047435760498047,0.03685015384574722
primary-school,165,0.9072127103805542,0.03373622699028185
primary-school,166,0.8948670268058777,0.05335543052198974
primary-school,167,0.9096818447113038,0.031293744231990876
primary-school,168,0.9121509790420532,0.029688888291877182
primary-school,169,0.9072127103805542,0.033736226990281844
primary-school,170,0.9022744417190551,0.0404808708997659
primary-school,171,0.9170892477035523,0.0294718872522059
primary-school-graph,0,0.1133037380874157,0.039864979031463944
primary-school-graph,1,0.12257272899150848,0.021734711291735723
primary-school-graph,2,0.1042609229683876,0.046835002560522906
primary-school-graph,3,0.10809152871370316,0.034977391642167364
primary-school-graph,4,0.12094665914773942,0.04394831684335594
primary-school-graph,5,0.10280444771051407,0.022189094538243723
primary-school-graph,6,0.12664613276720046,0.034997816198756845
primary-school-graph,7,0.12011578232049942,0.017498090640658246
primary-school-graph,8,0.15208237171173095,0.026519200619554067
primary-school-graph,9,0.14483331590890886,0.046731726707940215
primary-school-graph,10,0.13022536486387254,0.03298079592690157
primary-school-graph,11,0.14989361315965652,0.02579370019442321
primary-school-graph,12,0.13466791212558746,0.032822221002293914
primary-school-graph,13,0.1417246289551258,0.061760690438337325
primary-school-graph,14,0.12257172763347626,0.04654896461653774
primary-school-graph,15,0.1346248410642147,0.06542156494478882
primary-school-graph,16,0.14147375673055648,0.03388028746188351
primary-school-graph,17,0.17119186371564865,0.057799160224392736
primary-school-graph,18,0.16532087177038193,0.038391970436541356
primary-school-graph,19,0.1756858617067337,0.04008095240038869
primary-school-graph,20,0.1555449739098549,0.04200761005780303
primary-school-graph,21,0.16261429190635682,0.026022048771276604
primary-school-graph,22,0.20674183070659638,0.04827734550914881
primary-school-graph,23,0.17373088747262955,0.031184825399437333
primary-school-graph,24,0.20736448466777802,0.025914524290822517
primary-school-graph,25,0.17998597919940948,0.030772079594256867
primary-school-graph,26,0.1639851450920105,0.03132650869929487
primary-school-graph,27,0.2024601697921753,0.04092070735506963
primary-school-graph,28,0.20965210795402528,0.02567475191582854
primary-school-graph,29,0.20237235426902772,0.030498265743826244
primary-school-graph,30,0.16469864994287492,0.04858033401578125
primary-school-graph,31,0.20256580412387848,0.056196940450422964
primary-school-graph,32,0.16157671362161635,0.04682963670707289
primary-school-graph,33,0.16258262991905212,0.024419245534478665
primary-school-graph,34,0.22407544255256653,0.06145862135772737
primary-school-graph,35,0.1962028056383133,0.05126775138931565
primary-school-graph,36,0.2085129976272583,0.057318081494554786
primary-school-graph,37,0.18321278393268586,0.01797599136713889
primary-school-graph,38,0.22379295527935028,0.03430273784521397
primary-school-graph,39,0.22050125300884246,0.059401293768266944
primary-school-graph,40,0.22950328886508942,0.06362924935037907
primary-school-graph,41,0.21997688710689545,0.05688762436571043
primary-school-graph,42,0.1782560795545578,0.052424317641521
primary-school-graph,43,0.19853403866291047,0.02390548528868691
primary-school-graph,44,0.19934133291244507,0.013846747580105321
primary-school-graph,45,0.21228515207767487,0.04282967168136127
primary-school-graph,46,0.22882388830184935,0.051680372956575085
primary-school-graph,47,0.23231224119663238,0.03472394658447362
primary-school-graph,48,0.2002447485923767,0.029305361201542895
primary-school-graph,49,0.2097473621368408,0.058067611947918436
primary-school-graph,50,0.2283744305372238,0.04310142737949948
primary-school-graph,51,0.22534848749637604,0.050519182858954646
primary-school-graph,52,0.25618791580200195,0.06342387315718187
primary-school-graph,53,0.24472322165966034,0.03378813610500859
primary-school-graph,54,0.23380774557590484,0.034980394123766245
primary-school-graph,55,0.24635749459266662,0.03206314898213576
primary-school-graph,56,0.20662502497434615,0.09483569724523164
primary-school-graph,57,0.22921722531318664,0.06663026754970877
primary-school-graph,58,0.2319698452949524,0.05031685004432844
primary-school-graph,59,0.237215992808342,0.045993430745748146
primary-school-graph,60,0.2753969669342041,0.04139377997385352
primary-school-graph,61,0.2111727386713028,0.024117057124522
primary-school-graph,62,0.20697401016950606,0.08341710312228814
primary-school-graph,63,0.23051761388778685,0.07492488622521924
primary-school-graph,64,0.1782223105430603,0.06220347077885526
primary-school-graph,65,0.24227299094200133,0.08029891998089637
primary-school-graph,66,0.2700738191604614,0.050309031266506224
primary-school-graph,67,0.21602036952972412,0.03795901706320396
primary-school-graph,68,0.25620612800121306,0.05560777620468689
primary-school-graph,69,0.2564167380332947,0.06470160276009468
primary-school-graph,70,0.23756004869937897,0.041032947604045814
primary-school-graph,71,0.22646947503089904,0.05045431919678422
primary-school-graph,72,0.2783399999141693,0.04476542556448774
primary-school-graph,73,0.2555803805589676,0.05578182711048206
primary-school-graph,74,0.24998037815093993,0.04567707281862149
primary-school-graph,75,0.22266108691692352,0.04228749766508585
primary-school-graph,76,0.2657685041427612,0.025176005408100218
primary-school-graph,77,0.258697384595871,0.04053067019352025
primary-school-graph,78,0.3141893267631531,0.02303411757692526
primary-school-graph,79,0.2968020230531693,0.05045064721843306
primary-school-graph,80,0.30075477361679076,0.05537069179340714
primary-school-graph,81,0.27706497311592104,0.031075719257726488
primary-school-graph,82,0.2635920226573944,0.05276424893499047
primary-school-graph,83,0.27772212624549864,0.051443337222253915
primary-school-graph,84,0.2296983778476715,0.09221758455432537
primary-school-graph,85,0.28688655197620394,0.046927360403185556
primary-school-graph,86,0.24847598671913146,0.07406395576586078
primary-school-graph,87,0.29164716601371765,0.06614450770013973
primary-school-graph,88,0.2786678820848465,0.06603126656319416
primary-school-graph,89,0.25490407943725585,0.06177727438025294
primary-school-graph,90,0.2598510056734085,0.0353139816477668
primary-school-graph,91,0.26630948185920716,0.04649580800360086
primary-school-graph,92,0.29728280901908877,0.03290677690984755
primary-school-graph,93,0.31515492796897887,0.06472767751316656
primary-school-graph,94,0.3038695722818375,0.07193132807905712
primary-school-graph,95,0.261426717042923,0.05250236782707445
primary-school-graph,96,0.2775461167097092,0.09977380668468427
primary-school-graph,97,0.26609043776988983,0.05671407973816834
primary-school-graph,98,0.2946499943733215,0.03227729305950387
primary-school-graph,99,0.2689237058162689,0.06003873007615249
primary-school-graph,100,0.2434739202260971,0.08371305539327664
primary-school-graph,101,0.28005185425281526,0.051670109412078134
primary-school-graph,102,0.2812236547470093,0.06515168712633407
primary-school-graph,103,0.30337868332862855,0.02620412087212838
primary-school-graph,104,0.3172172099351883,0.08318758840386535
primary-school-graph,105,0.2749502807855606,0.06808073682525247
primary-school-graph,106,0.26207629442214964,0.040691342543206596
primary-school-graph,107,0.2778758734464645,0.05515339080568962
primary-school-graph,108,0.30119762718677523,0.04898237453710299
primary-school-graph,109,0.3178460717201233,0.06909992934582092
primary-school-graph,110,0.2868126809597015,0.06027078236553188
primary-school-graph,111,0.3477904200553894,0.033241157925724324
primary-school-graph,112,0.28787014484405515,0.04508914264118538
primary-school-graph,113,0.3054385185241699,0.0456492623213032
primary-school-graph,114,0.29358248710632323,0.08243420282625984
primary-school-graph,115,0.27077507972717285,0.07042069883516357
primary-school-graph,116,0.29900479316711426,0.037766422676758137
primary-school-graph,117,0.2808987468481064,0.07037779199336418
primary-school-graph,118,0.33155143558979033,0.08303845249486672
primary-school-graph,119,0.2539340317249298,0.07983219756232325
primary-school-graph,120,0.3269497036933899,0.03675725500229932
primary-school-graph,121,0.336093071103096,0.06590594785264324
primary-school-graph,122,0.30582485496997835,0.09321434544964656
primary-school-graph,123,0.2814355880022049,0.07186246055670646
primary-school-graph,124,0.27855183780193327,0.06467188343256002
primary-school-graph,125,0.31990710496902464,0.04620742864771103
primary-school-graph,126,0.32068760991096495,0.04294708012278588
primary-school-graph,127,0.3279473394155502,0.0759825195978915
primary-school-graph,128,0.35161167979240415,0.04976185306637444
primary-school-graph,129,0.3230728268623352,0.060379348741424366
primary-school-graph,130,0.2789069414138794,0.08543498663226741
primary-school-graph,131,0.3417157769203186,0.04472771900253545
primary-school-graph,132,0.28799733221530915,0.06065902363527287
primary-school-graph,133,0.2993857264518738,0.06169492335981761
primary-school-graph,134,0.35314483046531675,0.05036947747072587
primary-school-graph,135,0.30209716856479646,0.06052186273774679
primary-school-graph,136,0.3406200706958771,0.025776482325248377
primary-school-graph,137,0.33386034369468687,0.05310573696564352
primary-school-graph,138,0.3417023539543152,0.04883873290513228
primary-school-graph,139,0.33718347549438477,0.08422926268976422
primary-school-graph,140,0.3524275541305542,0.024410817752502964
primary-school-graph,141,0.31628782749176027,0.05376957031748545
primary-school-graph,142,0.3395081639289856,0.033398787533037294
primary-school-graph,143,0.2756710171699524,0.08995241069920731
primary-school-graph,144,0.3341501772403717,0.0379424555497941
primary-school-graph,145,0.2833825498819351,0.07909536172941005
primary-school-graph,146,0.323604154586792,0.039691618997884925
primary-school-graph,147,0.32515757977962495,0.062481101790679366
primary-school-graph,148,0.330496746301651,0.05640823468315921
primary-school-graph,149,0.33190256357192993,0.026684057192667452
primary-school-graph,150,0.3398690938949585,0.04016032887232254
primary-school-graph,151,0.3295447528362274,0.044106526579999916
primary-school-graph,152,0.3043468177318573,0.09054870171633307
primary-school-graph,153,0.33590500354766845,0.04879215344319028
primary-school-graph,154,0.3105170696973801,0.09103209230629014
primary-school-graph,155,0.35284090638160703,0.018946344074814575
primary-school-graph,156,0.318316376209259,0.04317419240142836
primary-school-graph,157,0.3344148874282837,0.11328555027367712
primary-school-graph,158,0.3462834358215332,0.0551751788286777
primary-school-graph,159,0.3636269629001617,0.04585247967376737
primary-school-graph,160,0.37555593252182007,0.022679900135003976
primary-school-graph,161,0.3601926028728485,0.05837170048989987
primary-school-graph,162,0.3357010155916214,0.08433469954005629
primary-school-graph,163,0.34555635154247283,0.0768152717346559
primary-school-graph,164,0.34036673307418824,0.0666951274122293
primary-school-graph,165,0.3474696189165115,0.06720093582596848
primary-school-graph,166,0.33495737612247467,0.06585798022687349
primary-school-graph,167,0.3518413335084915,0.06810568611173601
primary-school-graph,168,0.3879465937614441,0.040145935473659466
primary-school-graph,169,0.37306885719299315,0.041404114433286295
primary-school-graph,170,0.3691583663225174,0.07383927356451794
primary-school-graph,171,0.3302216470241547,0.11261603148883761
primary-school-graph,172,0.3976990461349487,0.060388507015692344
primary-school-graph,173,0.39117730855941774,0.07335848754329981
primary-school-graph,174,0.39117730855941774,0.07335848754329981
primary-school-graph,175,0.3998729646205902,0.05624105670926764
primary-school-graph,176,0.3955251336097717,0.064635476285075
primary-school-graph,177,0.3976990461349487,0.06038850701569234
primary-school-graph,178,0.4063947021961212,0.044670666141208765
primary-school-graph,179,0.4063947021961212,0.044670666141208765
primary-school-graph,180,0.4020468771457672,0.05221686976139612
primary-school-graph,181,0.4107425272464752,0.03812310540872719
primary-school-graph,182,0.4063947021961212,0.044670666141208765
primary-school-graph,183,0.4237860023975372,0.031004747759509992
primary-school-graph,184,0.4107425272464752,0.03812310540872718
primary-school-graph,185,0.4063947021961212,0.044670666141208765
primary-school-graph,186,0.4150903522968292,0.03317091715939388
primary-school-graph,187,0.4063947021961212,0.044670666141208765
primary-school-graph,188,0.4129164397716522,0.0354007200105385
primary-school-graph,189,0.3890033960342407,0.07780885283608985
primary-school-graph,190,0.4042207896709442,0.04834672142196782
primary-school-graph,191,0.4281338334083557,0.03428324468145623
primary-school-graph,192,0.3868294835090637,0.0823056888760875
primary-school-graph,193,0.4063947021961212,0.044670666141208765
primary-school-graph,194,0.3868294835090637,0.0823056888760875
primary-school-graph,195,0.3868294835090637,0.0823056888760875
primary-school-graph,196,0.4216120898723602,0.030416439453281683
primary-school-graph,197,0.4042207896709442,0.04834672142196782
primary-school-graph,198,0.4237860023975372,0.031004747759509985
primary-school-graph,199,0.37378600537776946,0.10993961510684841
primary-school-graph,200,0.40856861472129824,0.041240639076237914
primary-school-graph,201,0.4150903522968292,0.03317091715939388
primary-school-scnn,0,0.08507573679089546,0.02813046256894022
primary-school-scnn,1,0.07304103523492814,0.051143259957971886
primary-school-scnn,2,0.06933906823396682,0.029204014084383337
primary-school-scnn,3,0.09188243895769119,0.04028037970398318
primary-school-scnn,4,0.09541668444871902,0.024694260460161772
primary-school-scnn,5,0.10014252439141273,0.03779078445738945
primary-school-scnn,6,0.09139150679111481,0.011491402552388987
primary-school-scnn,7,0.0903281420469284,0.027228209625092568
primary-school-scnn,8,0.0949897974729538,0.024001176966183823
primary-school-scnn,9,0.0925676628947258,0.05460028026098913
primary-school-scnn,10,0.08724063262343407,0.03358730603892028
primary-school-scnn,11,0.06592873744666576,0.04671223022235039
primary-school-scnn,12,0.09794685617089272,0.042987118605755416
primary-school-scnn,13,0.0736779049038887,0.029306438123067383
primary-school-scnn,14,0.08256714418530464,0.02476902748427246
primary-school-scnn,15,0.11365155577659607,0.03554978682659395
primary-school-scnn,16,0.07244716435670853,0.025021699921388318
primary-school-scnn,17,0.08001451119780541,0.02085735147366595
primary-school-scnn,18,0.11143395602703095,0.030423816698110336
primary-school-scnn,19,0.09363310635089875,0.021949815994679624
primary-school-scnn,20,0.08355697244405746,0.01662019645840671
primary-school-scnn,21,0.07196523994207382,0.03285681218005701
primary-school-scnn,22,0.08501526564359665,0.03629760410821375
primary-school-scnn,23,0.06608735360205173,0.031616774461058525
primary-school-scnn,24,0.08890232294797898,0.050942723053162935
primary-school-scnn,25,0.08545957356691361,0.019562376642081172
primary-school-scnn,26,0.07530846633017063,0.02814285692824696
primary-school-scnn,27,0.07223105058073997,0.025008454150192806
primary-school-scnn,28,0.0907497838139534,0.014579302183467086
primary-school-scnn,29,0.08637521937489509,0.03697182789375867
primary-school-scnn,30,0.07918774709105492,0.022939273215955885
primary-school-scnn,31,0.10356369093060494,0.041315088677521164
primary-school-scnn,32,0.0832867182791233,0.04270279177955129
primary-school-scnn,33,0.09356595277786255,0.04352720132492207
primary-school-scnn,34,0.09771593660116196,0.02738649796740884
primary-school-scnn,35,0.09738876596093178,0.03226779286192671
primary-school-scnn,36,0.09280704110860824,0.02215081664806134
primary-school-scnn,37,0.10146843492984772,0.025752507810934824
primary-school-scnn,38,0.10074134692549705,0.052447213723526134
primary-school-scnn,39,0.0962084598839283,0.028436526109271908
primary-school-scnn,40,0.07966180145740509,0.02625496183582678
primary-school-scnn,41,0.08624456450343132,0.046186672354644596
primary-school-scnn,42,0.08297938778996468,0.046217735200971104
primary-school-scnn,43,0.09438662379980087,0.03679962207068686
primary-school-scnn,44,0.10962004587054253,0.04098597887201801
primary-school-scnn,45,0.1049490924924612,0.053094948268008146
primary-school-scnn,46,0.07821558862924576,0.020993699519467456
primary-school-scnn,47,0.11077580600976944,0.027027394907948765
primary-school-scnn,48,0.06217956207692623,0.024528014812820374
primary-school-scnn,49,0.08560556955635548,0.03790747662505421
primary-school-scnn,50,0.05898549593985081,0.029911361720992943
primary-school-scnn,51,0.08567539788782597,0.04804110669107694
primary-school-scnn,52,0.10207066163420678,0.03797079852380577
primary-school-scnn,53,0.08061951361596584,0.04065948580980829
primary-school-scnn,54,0.08145567998290063,0.0314150210109096
primary-school-scnn,55,0.11882923394441605,0.040520355842830355
primary-school-scnn,56,0.06990725100040436,0.023167645976137425
primary-school-scnn,57,0.10068868696689606,0.02617718435373134
primary-school-scnn,58,0.09937663823366165,0.042189579672411694
primary-school-scnn,59,0.11204742603003978,0.07294222912124572
primary-school-scnn,60,0.12033428847789765,0.03057703886269858
primary-school-scnn,61,0.07676675897091627,0.05132480718615485
primary-school-scnn,62,0.10960381329059601,0.021284228318750945
primary-school-scnn,63,0.057467082142829896,0.022187703035612707
primary-school-scnn,64,0.08946599289774895,0.05481512269798509
primary-school-scnn,65,0.09494649544358254,0.030436433816217242
primary-school-scnn,66,0.09667667672038079,0.03394203214017569
primary-school-scnn,67,0.03633438926190138,0.024194854112592305
primary-school-scnn,68,0.0833707481622696,0.03987198405273709
primary-school-scnn,69,0.10754304528236389,0.03815614177898683
primary-school-scnn,70,0.12275825589895248,0.04298420866559397
primary-school-scnn,71,0.08551163524389267,0.01678129565698624
primary-school-scnn,72,0.11723019927740097,0.046227846065896944
primary-school-scnn,73,0.09318240955471993,0.04459481842727145
primary-school-scnn,74,0.08805828839540482,0.045615257070270955
primary-school-scnn,75,0.08145324662327766,0.042133853094058545
primary-school-scnn,76,0.08687619045376778,0.021599284821901786
primary-school-scnn,77,0.08164660036563873,0.03892515721976265
primary-school-scnn,78,0.10072738975286484,0.02403967309394451
primary-school-scnn,79,0.0971972957253456,0.02330888798571267
primary-school-scnn,80,0.10340542644262314,0.02865145028916319
primary-school-scnn,81,0.09508491531014443,0.03925845050266085
primary-school-scnn,82,0.06723291799426079,0.025617981659619458
primary-school-scnn,83,0.08764252588152885,0.027956318599509544
primary-school-scnn,84,0.07925090231001378,0.036580741011836025
primary-school-scnn,85,0.0856838058680296,0.03186612230582419
primary-school-scnn,86,0.08794867023825645,0.04272522436712872
primary-school-scnn,87,0.08175696693360805,0.035075016432176996
primary-school-scnn,88,0.09253065064549446,0.058288209845348174
primary-school-scnn,89,0.09191999658942222,0.052673745512698794
primary-school-scnn,90,0.10697387307882308,0.02478396353369305
primary-school-scnn,91,0.06933861970901489,0.02206308235937274
primary-school-scnn,92,0.09865840300917625,0.04763073933552339
primary-school-scnn,93,0.09492105394601821,0.022505539311364137
primary-school-scnn,94,0.09453855454921722,0.028282602266290223
primary-school-scnn,95,0.0721714124083519,0.02308124608062265
primary-school-scnn,96,0.09926176890730858,0.04544458794509298
primary-school-scnn,97,0.09067669287323951,0.021493608809071734
primary-school-scnn,98,0.11009592562913895,0.02952178292901172
primary-school-scnn,99,0.09815455451607705,0.056748997585406004
primary-school-scnn,100,0.09727949649095535,0.020345188519067428
primary-school-scnn,101,0.07851643040776253,0.024474432484756628
primary-school-scnn,102,0.08560259491205216,0.043469139373098806
primary-school-scnn,103,0.10228177905082703,0.0425573381564117
primary-school-scnn,104,0.07977008000016213,0.041587651090156746
primary-school-scnn,105,0.07468198388814926,0.037109311007509485
primary-school-scnn,106,0.11702941805124283,0.033343459477532894
primary-school-scnn,107,0.09886566400527955,0.05001664805204304
primary-school-scnn,108,0.07761231735348702,0.03443521340142624
primary-school-scnn,109,0.09371223971247673,0.03087971319565962
primary-school-scnn,110,0.1133662536740303,0.025617650159903225
primary-school-scnn,111,0.11905138716101646,0.04950313854968809
primary-school-scnn,112,0.07789193317294121,0.015256491723044973
primary-school-scnn,113,0.10588036999106407,0.042379417477644066
primary-school-scnn,114,0.0962562657892704,0.04041906084299396
primary-school-scnn,115,0.09635870531201363,0.03018723523263632
primary-school-scnn,116,0.06607156172394753,0.02899402134936801
primary-school-scnn,117,0.061531155556440356,0.023937780352840225
primary-school-scnn,118,0.08584331050515175,0.031958717825787485
primary-school-scnn,119,0.08551163524389267,0.016781295656986238
primary-school-scnn,120,0.09341466054320335,0.025034493177551558
primary-school-scnn,121,0.10254283845424653,0.0496164352367782
primary-school-scnn,122,0.07717315778136254,0.02682267835723419
primary-school-scnn,123,0.09005708992481232,0.0211246877205856
primary-school-scnn,124,0.08737652152776718,0.040875525521327616
primary-school-scnn,125,0.042211635410785674,0.024031225513041057
primary-school-scnn,126,0.10074163526296616,0.05100032219507976
primary-school-scnn,127,0.09601916782557965,0.057907472212492206
primary-school-scnn,128,0.08951632678508759,0.044873837415027415
primary-school-scnn,129,0.0682201236486435,0.02258668508055875
primary-school-scnn,130,0.1049287986010313,0.06540389007568438
primary-school-scnn,131,0.10507063269615173,0.0522096511094475
primary-school-scnn,132,0.11014150679111481,0.0447260461228974
primary-school-scnn,133,0.09701206162571907,0.05226416794600599
primary-school-scnn,134,0.10607040040194989,0.06030753716390931
primary-school-scnn,135,0.128144571185112,0.052059334302126614
primary-school-scnn,136,0.10779415518045425,0.05191862629086578
primary-school-scnn,137,0.10814839154481888,0.06037992870488403
primary-school-scnn,138,0.09088261500000953,0.05643746665281928
primary-school-scnn,139,0.11632707417011261,0.04005569835917531
primary-school-scnn,140,0.09521719813346863,0.05353464649873741
primary-school-scnn,141,0.12137241289019585,0.04496802079342801
primary-school-scnn,142,0.11615871042013168,0.049083308531022475
primary-school-scnn,143,0.1492935985326767,0.05725071065658981
primary-school-scnn,144,0.1708848536014557,0.0440647301767454
primary-school-scnn,145,0.17345011234283447,0.046160174204222935
primary-school-scnn,146,0.17345011234283447,0.046160174204222935
primary-school-scnn,147,0.16354912221431733,0.0668093496249276
primary-school-scnn,148,0.16156892403960227,0.07104695822003654
primary-school-scnn,149,0.16354912221431733,0.0668093496249276
primary-school-scnn,150,0.16552932038903237,0.06259808280134031
primary-school-scnn,151,0.16354912221431733,0.06680934962492761
primary-school-scnn,152,0.17146991491317748,0.05018847854204267
primary-school-scnn,153,0.1912718951702118,0.02005487996874355
primary-school-scnn,154,0.16156892403960227,0.07104695822003654
primary-school-scnn,155,0.17146991491317748,0.050188478542042676
primary-school-scnn,156,0.1694897159934044,0.05427906805662785
primary-school-scnn,157,0.16354912221431733,0.06680934962492761
primary-school-scnn,158,0.1675095185637474,0.05841885476122029
primary-school-scnn,159,0.1833511024713516,0.027898570269326402
primary-school-scnn,160,0.1675095185637474,0.058418854761220294
primary-school-scnn,161,0.1833511024713516,0.027898570269326402
primary-school-scnn,162,0.1675095185637474,0.05841885476122029
primary-school-scnn,163,0.15958872623741627,0.07530646104073231
primary-school-scnn,164,0.1675095185637474,0.05841885476122029
primary-school-scnn,165,0.19325209259986878,0.020154275447924655
primary-school-scnn,166,0.17345011234283447,0.046160174204222935
primary-school-scnn,167,0.15760852806270123,0.07958434417860852
primary-school-scnn,168,0.16552932038903237,0.06259808280134031
primary-school-scnn,169,0.15958872623741627,0.07530646104073231
primary-school-scnn,170,0.16156892403960227,0.07104695822003654
primary-school-scnn,171,0.17741050869226455,0.03836865294062551
primary-school-scnn,172,0.16552932038903237,0.06259808280134031
primary-school-scnn,173,0.17741050869226455,0.03836865294062551
primary-school-scnn,174,0.16552932038903237,0.06259808280134031

